Comparative internal kinematics of the HII regions in interacting and isolated galaxies: implications for massive star formation modes

We have observed 10 interacting galaxy pairs using the Fabry-Perot interferometer GH$\alpha$FaS (Galaxy H$\alpha$ Fabry-Perot system) on the $4.2\rm{m}$ William Herschel Telescope (WHT) at the Observatorio del Roque de los Muchachos, La Palma. We present here the H$\alpha$ surface brightness, velocity and velocity dispersion maps for the 10 systems we have not previously observed using this technique, as well as the physical properties (sizes, H$\alpha$ luminosities and velocity dispersion) of 1259 HII regions from the full sample. We also derive the physical properties of 1054 HII regions in a sample of 28 isolated galaxies observed with the same instrument in order to compare the two populations of HII regions. We find a population of the brightest HII regions for which the scaling relations, for example the relation between the H$\alpha$ luminosity and the radius, are clearly distinct from the relations for the regions of lower luminosity. The regions in this bright population are more frequent in the interacting galaxies. We find that the turbulence, and also the star formation rate, are enhanced in the HII regions in the interacting galaxies. We have also extracted the H$\alpha$ equivalent widths for the HII regions of both samples, and we have found that the distribution of HII region ages coincides for the two samples of galaxies. We suggest that the SFR enhancement is brought about by gas flows induced by the interactions, which give rise to gravitationally bound gas clouds which grow further by accretion from the flowing gas, producing conditions favourable to star formation.

==> hiireg_rev_int_cds.dat <==
Title:Comparative internal kinematics of the HII regions in interacting and isolated galaxies: 
implications for massive star formation modes.
Authors: Javier Zaragoza-Cardiel, John E. Beckman, Joan Font, Begona Garcia-Lorenzo, 
Artemi Camps-Farina, Kambiz Fathi, Philip A. James, Santiago Erroz-Ferrer, 
Jorge Barrera-Ballesteros, Mauricio Cisternas
Table:A1
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label       Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---            Num         Consecutive number in catalog
   5- 11 A7     ---            Name        Galaxy name
  13- 14 I2     h              RAh         Hour of Right Ascension (J2000)
  16- 17 I2     min            RAm         Minute of Right Ascension (J2000)
  19- 22 F4.1   s              RAs         Second of Right Ascension (J2000)
  24- 26 I3     deg            DEd         Degree of Declination (J2000)
  28- 29 I2     arcmin         DEm         Arcminute of Declination (J2000)
  31- 34 F4.1   arcsec         DEs         Arcsecond of Declination (J2000)
  36- 41 F6.3   erg/s          logLha      Log of H{alpha} luminosity
  43- 47 F5.3   erg/s          ErrlogLha   Log of H{alpha} luminosity error
  49- 51 I3     pc             R           Radius
  53- 54 I2     pc             ErrR        Radius error
  56- 59 F4.2   solMass        MHII        Ionized gas mass
  61- 64 F4.2   solMass        ErrMHII     Ionized gas mass error
  66- 70 F5.3   solMass/pc^3   rhoMHII     Ionized gas density
  72- 76 F5.3   solMass/pc^3   ErrRhoMHII  Ionized gas density error
  78- 81 A4     km/s           SigmaV      Velocity dispersion
  83- 86 F4.1   km/s           ErrSigmaV   Velocity dispersion error
  88- 93 F6.1   ---            alpVir      Virial parameter
  95-100 F6.1   ---            ErrAlpVir   Virial parameter error
 102-107 F6.2   Angstrom       EW          Halpha equivalent width
 109-112 F4.2   yr             logAge      Log of Age
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
  1 NGC2146  6 18 22.7  78 22 25.6 39.040 0.040 114  4 5.90 0.06 0.127 0.008 15.0  1.0   40.0    9.0  39.90 6.82 
  2 NGC2146  6 18 31.1  78 21 39.6 38.830 0.040 116  4 5.80 0.07 0.097 0.007 17.0  1.0   60.0   10.0 117.71 6.78 
  3 NGC2146  6 18 23.9  78 22 24.3 38.590 0.060 142  8 5.80 0.10 0.055 0.006 11.0  1.0   30.0   10.0  33.47 6.82 
  4 NGC2146  6 18 26.5  78 22 21.4 38.470 0.050 155  5 5.81 0.08 0.041 0.003 8.6   0.7   20.0    6.0  76.53 6.80 
  5 NGC2146  6 18 31.1  78 21 47.1 38.440 0.030 124  6 5.65 0.09 0.056 0.005 15.0  1.0   80.0   20.0  56.28 6.80 
  6 NGC2146  6 18 27.7  78 22 21.0 38.410 0.040 136  5 5.70 0.08 0.047 0.004 <4.0                    133.28 6.78 
  7 NGC2146  6 18 37.1  78 21 34.9 38.350 0.020  81  5 5.30 0.10 0.096 0.009 15.0  2.0  100.0   40.0  37.64 6.82 
  8 NGC2146  6 18 32.2  78 22  5.6 38.320 0.050 144  6 5.69 0.09 0.039 0.004 <4.0                     17.40 6.95 
  9 NGC2146  6 18 31.6  78 21 44.8 38.310 0.030  94  5 5.40 0.10 0.073 0.007 <4.0                    105.50 6.79 
 10 NGC2146  6 18 30.4  78 21 40.9 38.300 0.060  96  6 5.40 0.10 0.070 0.009 <4.0                    127.82 6.78 
 11 NGC2146  6 18 30.8  78 21 39.7 38.250 0.020 130  5 5.59 0.07 0.042 0.003 21.0  2.0  180.0   50.0 108.64 6.79 
 12 NGC2146  6 18 31.5  78 21 39.4 38.180 0.020 142  9 5.60 0.10 0.034 0.004 9.0   1.0   30.0   10.0 109.85 6.79 
 13 NGC2146  6 18 40.1  78 22  2.9 38.170 0.020  93  5 5.30 0.10 0.063 0.006 <4.0                     95.99 6.79 
 14 NGC2146  6 18 38.2  78 21 27.0 38.120 0.020  91  7 5.30 0.10 0.061 0.007 <4.0                     56.28 6.80 
 15 NGC2146  6 18 33.8  78 21 38.3 38.110 0.030 110  4 5.41 0.06 0.046 0.003 <4.0                     57.54 6.80 
 16 NGC2146  6 18 32.5  78 21 40.0 38.080 0.040  83  7 5.20 0.10 0.067 0.009 <4.0                    114.23 6.78 
 17 NGC2146  6 18 31.9  78 21 33.4 38.070 0.010 118  5 5.43 0.07 0.039 0.003 11.0  1.0   60.0   20.0  36.09 6.82 
 18 NGC2146  6 18 31.8  78 21 42.8 38.070 0.020  68  7 5.10 0.20 0.090 0.010 <4.0                    131.47 6.78 
 19 NGC2146  6 18 43.6  78 21 55.4 38.030 0.030 133  4 5.49 0.06 0.031 0.002 6.0   1.0   20.0    8.0 111.30 6.79 
 20 NGC2146  6 18 33.4  78 21 52.9 37.940 0.020  74  4 5.10 0.10 0.069 0.007 9.0   2.0   60.0   30.0  20.35 6.97 
 21 NGC2146  6 18 31.6  78 21 31.6 37.900 0.060 109  8 5.30 0.10 0.036 0.005 <4.0                     31.98 6.82 
 22 NGC2146  6 18 38.7  78 21 32.7 37.870 0.010  59  7 4.90 0.20 0.090 0.020 <4.0                     36.81 6.82 
 23 NGC2146  6 18 34.1  78 21 35.2 37.830 0.020  56  7 4.80 0.20 0.090 0.020 <4.0                    119.19 6.78 
 24 NGC2146  6 18 29.3  78 21 41.0 37.770 0.040  80  6 5.00 0.10 0.051 0.007 <4.0                     63.84 6.80 
 25 NGC2146  6 18 42.8  78 21 58.1 37.730 0.010 149  9 5.40 0.10 0.019 0.002 8.0   1.0   40.0   20.0 145.97 6.77 
 26 NGC2146  6 18 32.6  78 21 31.3 37.730 0.010  51  8 4.70 0.30 0.090 0.020 <4.0                     52.13 6.81 
 27 NGC2146  6 18 30.9  78 21 35.3 37.720 0.040 122  9 5.30 0.10 0.025 0.003 <4.0                     33.76 6.82 
 28 NGC2146  6 18 36.7  78 21 35.0 37.690 0.030  57  9 4.80 0.30 0.080 0.020 <4.0                     39.38 6.82 
 29 NGC2146  6 18 49.9  78 21 44.5 37.650 0.050 140 10 5.30 0.20 0.019 0.003 <4.0                     45.16 6.81 
 30 NGC2146  6 18 39.0  78 21 27.9 37.640 0.020 108  5 5.16 0.08 0.028 0.002 15.0  3.0  200.0  100.0  66.99 6.80 
 31 NGC2146  6 18 37.3  78 21 32.7 37.520 0.030  99  3 5.05 0.07 0.027 0.002 <4.0                     39.40 6.82 
 32 NGC2146  6 18 48.0  78 21 43.3 37.510 0.030  50  9 4.60 0.30 0.080 0.020 <4.0                    144.06 6.77 
 33 NGC2146  6 18 44.6  78 21 50.6 37.500 0.030  90 10 5.00 0.20 0.030 0.006 <4.0                    180.90 6.77 
 34 NGC2146  6 18 50.6  78 21 42.8 37.493 0.008  47  7 4.50 0.20 0.080 0.020 14.0  5.0  300.0  300.0  84.35 6.79 
 35 NGC2146  6 18 52.9  78 21 30.4 37.460 0.060  70  6 4.80 0.20 0.043 0.007 8.0   2.0   70.0   50.0  81.13 6.80 
 36 NGC2146  6 18 52.0  78 21 26.5 37.440 0.040  61  6 4.70 0.20 0.052 0.008 <4.0                     59.19 6.80 
 37 NGC2146  6 18 39.4  78 21 30.7 37.420 0.030  53  7 4.60 0.20 0.060 0.010 <4.0                     43.23 6.81 
 38 NGC2146  6 18 37.4  78 21 28.5 37.390 0.020  80 20 4.80 0.30 0.030 0.010 <4.0                     44.16 6.81 
 39 NGC2146  6 18 29.0  78 21 34.1 37.390 0.020  71  7 4.80 0.20 0.039 0.006 <4.0                     19.80 6.96 
 40 NGC2146  6 18 38.0  78 21 24.4 37.360 0.010  73  8 4.80 0.20 0.036 0.006 <4.0                     44.32 6.81 
 41 NGC2146  6 18 52.0  78 21 31.4 37.360 0.040  99  9 5.00 0.20 0.023 0.003 <4.0                     78.34 6.80 
 42 NGC2146  6 18 51.1  78 21 32.3 37.350 0.020  63  5 4.70 0.10 0.044 0.006 15.0  2.0  300.0  200.0 102.83 6.79 
 43 NGC2146  6 18 38.2  78 21 29.6 37.340 0.020 116  4 5.06 0.06 0.017 0.001 4.0   2.0   20.0   30.0  51.16 6.81 
 44 NGC2146  6 18 36.0  78 21 23.9 37.330 0.010  60 10 4.60 0.30 0.050 0.020 <4.0                     60.74 6.80 
 45 NGC2146  6 18 35.0  78 21 28.0 37.310 0.060  81  8 4.80 0.20 0.029 0.005 <4.0                    116.81 6.78 
 46 NGC2146  6 18 35.5  78 21 22.7 37.300 0.050  75  9 4.80 0.20 0.032 0.006 <4.0                     46.15 6.81 
 47 NGC2146  6 18 39.2  78 21 30.7 37.280 0.030  88  8 4.80 0.20 0.025 0.004 18.0  3.0  500.0  300.0  42.30 6.81 
 48 NGC2146  6 18 35.7  78 21 27.8 37.260 0.020  66  6 4.70 0.10 0.037 0.005 8.0   2.0  120.0   80.0 100.38 6.79 
 49 NGC2146  6 18 35.6  78 21 16.1 37.240 0.020  43  7 4.40 0.30 0.070 0.020 <4.0                     55.66 6.80 
 50 NGC2146  6 18 35.1  78 21 14.4 37.200 0.040  75  7 4.70 0.20 0.029 0.005 <4.0                     45.34 6.81 
 51 NGC2146  6 18 36.4  78 21 26.1 37.188 0.009  36  8 4.20 0.30 0.080 0.030 <4.0                     70.27 6.80 
 52 NGC2146  6 18 38.1  78 21 26.8 37.170 0.020  60 10 4.50 0.30 0.040 0.010 <4.0                     59.47 6.80 
 53 NGC2146  6 18 34.6  78 21 18.8 37.110 0.040  57  8 4.50 0.20 0.039 0.009 <4.0                     56.02 6.80 
 54 NGC2146  6 18 36.7  78 21 10.3 37.100 0.030  66  6 4.60 0.20 0.031 0.005 <4.0                     54.73 6.81 
 55 NGC2146  6 18 36.0  78 21 12.9 37.100 0.060  70 10 4.60 0.30 0.030 0.008 <4.0                     45.58 6.81 
 56 NGC2146  6 18 36.7  78 21  7.5 37.090 0.030  62  8 4.50 0.20 0.034 0.007 <4.0                     50.92 6.81 
 57 NGC2146  6 18 41.7  78 21 27.1 37.050 0.030  50  9 4.40 0.30 0.040 0.010 <4.0                     26.55 6.84 
 58 NGC2146  6 18 37.1  78 21  4.7 37.030 0.040 110 10 4.80 0.20 0.014 0.003 <4.0                     30.26 6.83 
 59 NGC2146  6 18 36.2  78 21  8.2 37.010 0.040  41  9 4.20 0.40 0.060 0.020 <4.0                     33.06 6.82 
 60 NGC2146  6 18 41.9  78 21 23.4 36.990 0.030  33  4 4.10 0.20 0.080 0.020 <4.0                     41.19 6.82 
 61 NGC2146  6 18 40.6  78 21 28.6 36.980 0.040  61  9 4.50 0.20 0.030 0.007 <4.0                     52.20 6.81 
 62 NGC2146  6 18 39.9  78 21 24.9 36.980 0.030  55  8 4.40 0.20 0.035 0.008 <4.0                     96.39 6.79 
 63 NGC2146  6 18 39.0  78 21 25.5 36.970 0.030  55  9 4.40 0.30 0.035 0.009 <4.0                    100.18 6.79 
 64 NGC2146  6 18 37.0  78 21 20.8 36.970 0.030  48  8 4.30 0.30 0.040 0.010 <4.0                     57.44 6.80 
 65 NGC2146  6 18 35.8  78 21 16.0 36.970 0.020  50 10 4.30 0.50 0.050 0.020 <4.0                     53.08 6.81 
 66 NGC2146  6 18 37.8  78 21 16.9 36.930 0.060  60 10 4.40 0.30 0.030 0.010 <4.0                     66.49 6.80 
 67 NGC2146  6 18 41.7  78 21 25.7 36.920 0.030 100 20 4.80 0.30 0.013 0.003 13.0  3.0  300.0  300.0  30.97 6.83 
 68 NGC2146  6 18 38.2  78 21 23.6 36.900 0.030  57  8 4.40 0.20 0.031 0.007 <4.0                     56.34 6.80 
 69 NGC2146  6 18 38.7  78 21 20.1 36.900 0.070  60 10 4.40 0.30 0.030 0.010 <4.0                    125.44 6.78 
 70 NGC2146  6 18 37.7  78 21 18.3 36.900 0.040  67  7 4.50 0.20 0.024 0.004 <4.0                     69.79 6.80 
 71 NGC2146  6 18 35.6  78 21 17.3 36.890 0.050  78  8 4.60 0.20 0.019 0.003 <4.0                     52.38 6.81 
 72 NGC2146  6 18 39.7  78 21 14.0 36.890 0.050  70 10 4.50 0.30 0.024 0.006 <4.0                     68.70 6.80 
 73 NGC2146  6 18 37.4  78 21 16.2 36.870 0.040  69  8 4.50 0.20 0.022 0.005 <4.0                     56.21 6.80 
 74 NGC2146  6 18 40.1  78 21  9.1 36.870 0.040  54  8 4.30 0.20 0.032 0.008 <4.0                     39.71 6.82 
 75 NGC2146  6 18 37.4  78 21 15.1 36.860 0.030  29  5 3.90 0.30 0.080 0.020 <4.0                     52.43 6.81 
 76 NGC2146  6 18 42.7  78 21 22.6 36.840 0.050  40 10 4.20 0.40 0.040 0.020 <4.0                     25.30 6.85 
 77 NGC2146  6 18 42.0  78 21 23.0 36.840 0.050  56  9 4.30 0.30 0.029 0.008 <4.0                     38.26 6.82 
 78 NGC2146  6 18 39.8  78 21 22.5 36.830 0.030  30  9 3.90 0.50 0.070 0.040 <4.0                    134.71 6.78 
 79 NGC2146  6 18 40.1  78 21 14.0 36.820 0.040  42  5 4.10 0.20 0.040 0.010 9.0   4.0  300.0  300.0  65.94 6.80 
 80 NGC2146  6 18 42.7  78 21 16.1 36.800 0.070  58  7 4.30 0.20 0.026 0.006 <4.0                     56.08 6.80 
 81 NGC2146  6 18 40.7  78 21 21.2 36.800 0.030  60 10 4.40 0.30 0.023 0.008 <4.0                     85.69 6.79 
 82 NGC2146  6 18 39.1  78 21 24.4 36.790 0.050  50 10 4.30 0.30 0.030 0.010 <4.0                    110.31 6.79 
 83 NGC2146  6 18 41.0  78 21 16.6 36.780 0.090  50 10 4.20 0.30 0.030 0.010 <4.0                     79.63 6.80 
 84 NGC2146  6 18 40.6  78 21 14.4 36.770 0.020  50 20 4.30 0.50 0.030 0.010 <4.0                     62.64 6.80 
 85 NGC2146  6 18 43.0  78 21 21.7 36.690 0.040  40 10 4.00 0.50 0.050 0.020 <4.0                     21.42 6.96 
 86 NGC2146  6 18 44.0  78 21 14.1 36.680 0.060  70  9 4.40 0.20 0.018 0.004 <4.0                     94.25 6.79 
 87 NGC2146  6 18 43.1  78 21  8.5 36.670 0.060  53  9 4.20 0.30 0.026 0.007 <4.0                     51.16 6.81 
 88 NGC2146  6 18 41.4  78 21  9.9 36.650 0.040  51  9 4.20 0.30 0.027 0.008 <4.0                    105.63 6.79 
 89 NGC2146  6 18 42.1  78 21 12.0 36.630 0.070  50 10 4.20 0.40 0.025 0.009 <4.0                    122.46 6.78 
 90 NGC2146  6 18 39.4  78 21 18.2 36.610 0.040  33  7 3.90 0.30 0.050 0.020 <4.0                    359.90 6.74 
 91 NGC2146  6 18 44.7  78 20 41.0 36.610 0.060  42  9 4.00 0.40 0.040 0.010 <4.0                     41.00 6.82 
 92 NGC2146  6 18 44.1  78 21 17.6 36.560 0.050  60 20 4.20 0.40 0.020 0.008 <4.0                     21.98 6.90 
 93 NGC2146  6 18 43.6  78 21  4.6 36.550 0.060  33  5 3.80 0.30 0.050 0.010 <4.0                     51.95 6.81 
 94 NGC2146  6 18 43.8  78 20 41.2 36.540 0.070  50 10 4.00 0.40 0.030 0.010 <4.0                     40.28 6.82 
 95 NGC2146  6 18 52.3  78 20 38.1 36.480 0.030  41  7 3.90 0.30 0.031 0.009 <4.0                     78.25 6.80 
 96 NGC2146  6 18 43.1  78 21 19.9 36.500 0.100  40  7 3.90 0.30 0.030 0.010 <4.0                     27.35 6.83 
 97 NGC2146  6 18 45.0  78 21  9.0 36.450 0.070  40 10 3.90 0.50 0.030 0.020 <4.0                     61.82 6.80 
 98 NGC2146  6 18 43.9  78 21 11.5 36.440 0.080  40 10 4.00 0.50 0.030 0.010 <4.0                    125.66 6.78 
 99 NGC2146  6 18 43.2  78 21 12.4 36.420 0.050  40 10 3.80 0.40 0.040 0.020 <4.0                    131.24 6.78 
100 NGC2146  6 18 45.5  78 21  7.1 36.400 0.040  32  9 3.70 0.50 0.040 0.020 <4.0                     34.37 6.82 
101 NGC2146  6 18 44.2  78 21  0.9 36.300 0.100  35  8 3.80 0.40 0.030 0.010 <4.0                    143.27 6.77 
102 NGC2146  6 18 43.1  78 21  4.6 36.260 0.060  30  9 3.60 0.50 0.040 0.020 <4.0                     74.22 6.80 
103 NGC2146  6 18 46.1  78 21  0.6 36.200 0.100  40 10 3.80 0.60 0.020 0.010 <4.0                     38.09 6.82 
104 NGC2146  6 18 43.6  78 21  2.8 36.220 0.070  30 10 3.70 0.60 0.030 0.020 <4.0                     85.63 6.79 
105 NGC2146  6 18 46.0  78 20 58.5 36.130 0.050  29  6 3.60 0.30 0.030 0.010 <4.0                     80.85 6.80 
  1 Arp244  12  1 55.6 -18 52 52.0 40.200 0.030 280  5 7.06 0.05 0.126 0.006 32.8  0.7   30.0    3.0 202.62 6.76 
  2 Arp244  12  1 53.9 -18 52 42.7 39.970 0.030 253  6 6.88 0.05 0.111 0.006 19.1  0.7   14.0    2.0  63.77 6.80 
  3 Arp244  12  1 50.9 -18 52 24.7 39.880 0.030 187  4 6.64 0.05 0.158 0.007 27.0  1.0   37.0    5.0   4.32 7.11 
  4 Arp244  12  1 51.2 -18 52 33.1 39.540 0.040 281  5 6.73 0.04 0.058 0.002 17.7  0.4   19.0    2.0  12.92 7.04 
  5 Arp244  12  1 53.2 -18 53  4.3 39.500 0.020 195  3 6.47 0.04 0.096 0.004 22.6  0.7   39.0    4.0  29.59 6.83 
  6 Arp244  12  1 55.3 -18 52 52.8 39.430 0.030 251  2 6.61 0.03 0.061 0.002 15.8  0.5   18.0    2.0 111.74 6.79 
  7 Arp244  12  1 55.3 -18 52 52.4 39.240 0.020 187  6 6.32 0.06 0.076 0.004 15.6  0.7   25.0    4.0  83.91 6.79 
  8 Arp244  12  1 51.4 -18 52 25.1 39.080 0.040 226  3 6.36 0.04 0.047 0.002 11.7  0.7   16.0    3.0   2.87 7.15 
  9 Arp244  12  1 54.1 -18 52  2.7 39.040 0.030 134  6 6.00 0.08 0.099 0.008 6.1   0.5    6.0    2.0  38.00 6.82 
 10 Arp244  12  1 51.0 -18 52 30.8 39.030 0.040 201  3 6.26 0.05 0.054 0.002 10.1  0.7   13.0    3.0  10.95 7.05 
 11 Arp244  12  1 55.5 -18 52 53.0 39.030 0.020 174  4 6.17 0.05 0.067 0.003 14.0  1.0   26.0    6.0  88.60 6.79 
 12 Arp244  12  1 55.5 -18 52 50.9 38.970 0.030 136  7 6.00 0.10 0.091 0.009 5.0   1.0    4.0    2.0  80.02 6.80 
 13 Arp244  12  1 55.6 -18 52 50.7 38.960 0.030 107  6 5.81 0.09 0.130 0.010 <4.0                     80.42 6.80 
 15 Arp244  12  1 52.0 -18 52 29.3 38.860 0.050 207  4 6.20 0.06 0.042 0.002 15.1  0.4   35.0    5.0   9.04 7.09 
 16 Arp244  12  1 52.4 -18 52 18.5 38.860 0.020 216  7 6.22 0.05 0.040 0.002 6.7   0.6    7.0    2.0  12.69 7.04 
 17 Arp244  12  1 52.2 -18 52 20.6 38.850 0.020 188  5 6.13 0.05 0.048 0.002 13.2  0.7   28.0    5.0   8.10 7.09 
 18 Arp244  12  1 54.2 -18 52  3.3 38.840 0.010 122  6 5.84 0.08 0.091 0.007 <4.0                     39.12 6.82 
 19 Arp244  12  1 55.4 -18 52 54.2 38.750 0.020 229  7 6.21 0.06 0.032 0.002 <4.0                    101.51 6.79 
 20 Arp244  12  1 52.1 -18 52 30.9 38.690 0.020 145  7 5.88 0.09 0.059 0.005 <4.0                     13.99 6.95 
 21 Arp244  12  1 53.3 -18 52  1.2 38.660 0.060 143  5 5.85 0.09 0.058 0.005 <4.0                      6.92 7.09 
 22 Arp244  12  1 54.9 -18 52 48.0 38.650 0.020  98  7 5.60 0.10 0.100 0.010 <4.0                    234.81 6.76 
 23 Arp244  12  1 53.0 -18 52  8.8 38.650 0.030  99  5 5.60 0.10 0.100 0.010 <4.0                      5.80 7.10 
 24 Arp244  12  1 54.6 -18 52  8.3 38.520 0.040 182  8 5.94 0.08 0.035 0.003 16.0  1.0   70.0   20.0  27.18 6.83 
 25 Arp244  12  1 53.5 -18 53  8.3 38.520 0.030 129  6 5.71 0.09 0.058 0.005 <4.0                     17.63 6.95 
 26 Arp244  12  1 50.9 -18 52 15.9 38.490 0.030 152  3 5.81 0.04 0.043 0.002 <4.0                     20.53 6.91 
 27 Arp244  12  1 50.4 -18 52 13.8 38.440 0.020  91  9 5.50 0.20 0.090 0.010 <4.0                      7.93 7.09 
 28 Arp244  12  1 54.8 -18 52 31.1 38.400 0.030 198  6 5.93 0.06 0.027 0.002 11.0  1.0   30.0   10.0  73.47 6.80 
 29 Arp244  12  1 53.3 -18 53  6.1 38.380 0.030 153  9 5.80 0.10 0.038 0.004 <4.0                     25.69 6.84 
 30 Arp244  12  1 52.0 -18 51 56.0 38.380 0.020 105  6 5.50 0.10 0.066 0.007 <4.0                     13.64 7.04 
 31 Arp244  12  1 50.5 -18 52 12.6 38.370 0.020 176  6 5.85 0.05 0.031 0.002 <4.0                      6.33 7.10 
 32 Arp244  12  1 54.7 -18 52 11.3 38.370 0.030 205  7 5.94 0.07 0.024 0.002 11.9  0.7   38.0    9.0  23.70 6.86 
 33 Arp244  12  1 55.7 -18 52 13.4 38.350 0.030 182  8 5.86 0.09 0.028 0.002 14.0  1.0   60.0   20.0  22.92 6.91 
 34 Arp244  12  1 53.0 -18 53 14.4 38.340 0.020 185  7 5.86 0.07 0.027 0.002 <4.0                     22.40 6.95 
 35 Arp244  12  1 54.8 -18 52 16.9 38.306 0.007 115  8 5.50 0.10 0.054 0.006 <4.0                     37.42 6.82 
 36 Arp244  12  1 52.8 -18 52  3.3 38.310 0.040 181  6 5.83 0.07 0.027 0.002 5.0   0.9    8.0    3.0   8.01 7.09 
 37 Arp244  12  1 54.9 -18 52 32.4 38.280 0.020 105  7 5.50 0.10 0.060 0.007 <4.0                     49.37 6.81 
 38 Arp244  12  1 53.0 -18 53 17.9 38.260 0.020 119  5 5.53 0.07 0.049 0.004 <4.0                     19.59 6.94 
 39 Arp244  12  1 53.1 -18 53  8.9 38.230 0.020  70  7 5.20 0.20 0.100 0.020 <4.0                     23.41 6.87 
 40 Arp244  12  1 55.2 -18 52 40.3 38.200 0.030 160  7 5.70 0.08 0.029 0.002 12.9  0.8   60.0   10.0  79.57 6.80 
 41 Arp244  12  1 50.5 -18 52  5.3 38.200 0.020 107  9 5.40 0.10 0.053 0.007 <4.0                     13.28 7.04 
 42 Arp244  12  1 52.8 -18 52  2.2 38.100 0.010  84  9 5.20 0.20 0.070 0.010 <4.0                     12.11 7.05 
 43 Arp244  12  1 53.6 -18 52  5.1 38.080 0.040 166  7 5.66 0.09 0.024 0.002 <4.0                     17.68 6.95 
 44 Arp244  12  1 52.3 -18 51 55.7 38.080 0.050 147  6 5.58 0.09 0.029 0.003 10.0  1.0   40.0   10.0  18.79 6.89 
 45 Arp244  12  1 54.2 -18 53 16.8 38.070 0.030 178  5 5.70 0.06 0.021 0.001 7.1   0.9   21.0    7.0  90.52 6.79 
 47 Arp244  12  1 55.1 -18 52 39.0 38.040 0.020 129  7 5.48 0.09 0.033 0.003 <4.0                     61.60 6.80 
 48 Arp244  12  1 54.3 -18 52 14.2 38.030 0.050 152  8 5.60 0.10 0.026 0.003 <4.0                     41.85 6.81 
 49 Arp244  12  1 53.3 -18 52  2.7 38.020 0.040  87  7 5.20 0.10 0.059 0.008 <4.0                      7.42 7.09 
 50 Arp244  12  1 53.3 -18 52  0.1 38.014 0.006  90 10 5.20 0.20 0.060 0.010 <4.0                     11.71 7.05 
 51 Arp244  12  1 53.4 -18 53  3.9 37.980 0.020 138  8 5.50 0.10 0.028 0.003 <4.0                     28.83 6.83 
 52 Arp244  12  1 53.5 -18 53  4.1 37.960 0.030 134  5 5.46 0.07 0.029 0.002 29.0  2.0  400.0  100.0  29.20 6.83 
 53 Arp244  12  1 51.7 -18 52 35.7 37.950 0.020  90 10 5.20 0.20 0.050 0.010 <4.0                     28.81 6.83 
 54 Arp244  12  1 54.8 -18 52 14.2 37.940 0.030 143  5 5.50 0.07 0.026 0.002 <4.0                     21.05 6.98 
 55 Arp244  12  1 53.0 -18 52  2.5 37.930 0.010 194  7 5.69 0.06 0.016 0.001 29.0  3.0  400.0  100.0   8.25 7.09 
 56 Arp244  12  1 54.9 -18 52 12.9 37.920 0.050 107  7 5.30 0.10 0.038 0.005 <4.0                     18.41 6.99 
 57 Arp244  12  1 53.8 -18 52  5.5 37.900 0.040 126  9 5.40 0.10 0.030 0.004 <4.0                     24.42 6.85 
 58 Arp244  12  1 53.5 -18 53 10.6 37.890 0.020 160 10 5.60 0.10 0.019 0.002 <4.0                     18.92 6.88 
 59 Arp244  12  1 50.8 -18 52 34.9 37.880 0.040 148  9 5.50 0.10 0.023 0.003 <4.0                     24.23 6.85 
 60 Arp244  12  1 51.2 -18 52 31.8 37.870 0.010  85  9 5.10 0.20 0.051 0.008 <4.0                      7.00 7.09 
 61 Arp244  12  1 51.2 -18 52 28.4 37.860 0.040 114  6 5.31 0.09 0.033 0.003 <4.0                      0.90 7.31 
 62 Arp244  12  1 51.0 -18 52 24.4 37.860 0.020  89  5 5.14 0.09 0.048 0.004 <4.0                     12.94 7.04 
 65 Arp244  12  1 52.3 -18 52 18.7 37.850 0.050 107  7 5.30 0.10 0.036 0.004 <4.0                     15.52 6.97 
 66 Arp244  12  1 52.4 -18 52 18.1 37.840 0.020 120 10 5.30 0.10 0.029 0.004 <4.0                     12.49 7.05 
 67 Arp244  12  1 55.5 -18 52 23.7 37.790 0.020  60 10 4.80 0.30 0.080 0.030 <4.0                      4.97 7.11 
 68 Arp244  12  1 54.0 -18 52  7.5 37.780 0.040 150 20 5.50 0.20 0.020 0.003 <4.0                     35.76 6.82 
 69 Arp244  12  1 51.3 -18 51 42.5 37.780 0.040 127  8 5.30 0.10 0.025 0.003 4.0   1.0   13.0    9.0  10.62 7.06 
 70 Arp244  12  1 51.3 -18 52 33.0 37.760 0.070 108  6 5.20 0.10 0.031 0.004 <4.0                     25.29 6.85 
 72 Arp244  12  1 52.2 -18 52 24.7 37.720 0.040  70 10 5.00 0.20 0.050 0.010 <4.0                      6.87 7.09 
 73 Arp244  12  1 53.1 -18 51 57.3 37.710 0.050 111  6 5.20 0.10 0.029 0.003 9.0   2.0   60.0   30.0  15.33 6.94 
 74 Arp244  12  1 53.0 -18 51 56.7 37.690 0.030  80 10 5.00 0.20 0.050 0.010 <4.0                     23.48 6.87 
 75 Arp244  12  1 53.6 -18 51 43.8 37.680 0.010 149  7 5.39 0.08 0.018 0.001 12.0  1.0  110.0   40.0  18.65 6.95 
 76 Arp244  12  1 53.2 -18 53 11.8 37.660 0.010 110 10 5.20 0.20 0.029 0.006 <4.0                     17.61 6.95 
 77 Arp244  12  1 53.6 -18 53 11.7 37.630 0.020  90  6 5.00 0.10 0.036 0.004 11.0  2.0  120.0   60.0  14.80 7.02 
 78 Arp244  12  1 52.0 -18 52 29.9 37.610 0.040 130 10 5.30 0.10 0.020 0.003 6.0   1.0   30.0   20.0  12.07 7.05 
 79 Arp244  12  1 52.2 -18 52 20.6 37.590 0.030 200 10 5.50 0.10 0.010 0.001 <4.0                      9.81 7.07 
 80 Arp244  12  1 52.7 -18 52 18.6 37.590 0.020  49  8 4.60 0.30 0.090 0.020 9.0   5.0  100.0  200.0  51.05 6.81 
 81 Arp244  12  1 54.6 -18 51 56.1 37.570 0.030  90 20 5.00 0.40 0.040 0.010 <4.0                     52.81 6.81 
 82 Arp244  12  1 51.8 -18 52 31.5 37.560 0.020  80 10 4.90 0.20 0.042 0.009 <4.0                     16.84 6.99 
 83 Arp244  12  1 52.6 -18 52  8.4 37.540 0.020 156  7 5.35 0.08 0.014 0.001 <4.0                     10.85 7.05 
 84 Arp244  12  1 52.6 -18 51 37.3 37.540 0.010 100 10 5.00 0.20 0.029 0.006 <4.0                     15.33 6.94 
 85 Arp244  12  1 53.4 -18 53  3.2 37.530 0.020 118  8 5.20 0.10 0.021 0.002 <4.0                     32.16 6.82 
 86 Arp244  12  1 54.7 -18 52 55.2 37.520 0.020 150 10 5.30 0.20 0.015 0.002 7.0   2.0   40.0   30.0  78.41 6.80 
 87 Arp244  12  1 54.2 -18 52 14.8 37.510 0.020 113  9 5.10 0.10 0.022 0.003 13.0  2.0  170.0   80.0  43.66 6.81 
 88 Arp244  12  1 55.3 -18 52 10.2 37.490 0.050  90 10 4.90 0.20 0.033 0.006 <4.0                     33.09 6.82 
 90 Arp244  12  1 52.7 -18 52 13.5 37.460 0.030 110 10 5.10 0.20 0.023 0.004 <4.0                     10.43 7.06 
 91 Arp244  12  1 54.0 -18 52  7.1 37.450 0.030  90 10 4.90 0.20 0.029 0.007 <4.0                     29.43 6.83 
 92 Arp244  12  1 55.0 -18 53  9.1 37.440 0.020 130 10 5.20 0.10 0.016 0.002 <4.0                    127.98 6.78 
 93 Arp244  12  1 54.6 -18 53  7.4 37.430 0.030 100 10 5.00 0.20 0.025 0.004 <4.0                     39.02 6.82 
 94 Arp244  12  1 52.0 -18 52 27.0 37.430 0.020  50 10 4.60 0.40 0.060 0.020 <4.0                      1.76 7.24 
 95 Arp244  12  1 54.8 -18 52 30.9 37.414 0.009 130 10 5.20 0.20 0.017 0.003 <4.0                     72.70 6.80 
 96 Arp244  12  1 54.7 -18 52 27.1 37.400 0.020  80 10 4.90 0.30 0.031 0.008 <4.0                     37.80 6.82 
 97 Arp244  12  1 53.0 -18 52  3.5 37.380 0.040 136  9 5.20 0.10 0.014 0.002 <4.0                      5.97 7.10 
 98 Arp244  12  1 54.6 -18 52  8.2 37.370 0.030 127  7 5.10 0.10 0.016 0.002 <4.0                     21.88 6.92 
 99 Arp244  12  1 55.2 -18 52 11.0 37.340 0.020  80 10 4.80 0.30 0.032 0.008 <4.0                     33.29 6.82 
100 Arp244  12  1 54.4 -18 52  2.7 37.310 0.020  80 20 4.80 0.30 0.029 0.009 <4.0                     56.52 6.80 
101 Arp244  12  1 54.7 -18 52  2.7 37.300 0.010 100 20 5.00 0.20 0.019 0.005 <4.0                     40.65 6.82 
102 Arp244  12  1 53.6 -18 53  8.3 37.290 0.020  50 10 4.50 0.30 0.060 0.020 <4.0                     19.39 6.93 
103 Arp244  12  1 54.4 -18 53  7.3 37.280 0.020  50 10 4.40 0.40 0.070 0.030 <4.0                     41.46 6.82 
104 Arp244  12  1 50.7 -18 52 16.8 37.280 0.030  97  8 4.90 0.10 0.021 0.003 <4.0                      0.81 7.32 
105 Arp244  12  1 54.6 -18 52 27.9 37.280 0.010  51  8 4.50 0.30 0.060 0.010 <4.0                     28.76 6.83 
106 Arp244  12  1 52.6 -18 52 15.9 37.280 0.060  98  8 4.90 0.10 0.021 0.003 <4.0                      8.02 7.09 
107 Arp244  12  1 55.2 -18 52 18.7 37.280 0.030 101  7 4.90 0.10 0.020 0.003 <4.0                     32.73 6.82 
108 Arp244  12  1 55.1 -18 52 14.9 37.270 0.040 110 10 5.00 0.20 0.017 0.003 <4.0                     26.54 6.84 
109 Arp244  12  1 53.8 -18 51 51.2 37.270 0.020  57  6 4.60 0.20 0.047 0.008 <4.0                     38.18 6.82 
111 Arp244  12  1 50.4 -18 52 15.7 37.240 0.010  38  8 4.30 0.30 0.080 0.020 <4.0                     18.01 6.97 
112 Arp244  12  1 50.8 -18 52 16.0 37.240 0.030 110 20 5.00 0.30 0.017 0.005 <4.0                     13.90 7.03 
113 Arp244  12  1 52.5 -18 52 12.4 37.230 0.030  80 10 4.80 0.20 0.026 0.005 <4.0                     10.88 7.05 
114 Arp244  12  1 54.8 -18 52 21.0 37.230 0.060  75  6 4.70 0.20 0.030 0.005 <4.0                     22.24 6.90 
115 Arp244  12  1 53.2 -18 52  9.2 37.210 0.050 120 10 5.00 0.20 0.015 0.003 <4.0                      6.27 7.10 
116 Arp244  12  1 55.0 -18 52 17.7 37.200 0.030  80 10 4.80 0.20 0.025 0.006 <4.0                     34.64 6.82 
117 Arp244  12  1 55.4 -18 52 17.0 37.190 0.040  70 10 4.60 0.30 0.034 0.009 <4.0                     18.81 6.88 
118 Arp244  12  1 55.4 -18 52 15.1 37.190 0.020  80 10 4.70 0.20 0.025 0.006 <4.0                     28.55 6.83 
119 Arp244  12  1 54.1 -18 52  3.2 37.180 0.080  90  7 4.80 0.20 0.021 0.003 <4.0                     33.01 6.82 
120 Arp244  12  1 54.6 -18 52 43.1 37.180 0.050 120 20 5.00 0.20 0.014 0.003 <4.0                    124.68 6.78 
121 Arp244  12  1 54.7 -18 52 37.3 37.170 0.040 110 10 4.90 0.20 0.017 0.003 <4.0                     80.32 6.80 
122 Arp244  12  1 54.7 -18 52 35.9 37.140 0.020  32  9 4.10 0.40 0.090 0.040 <4.0                    191.34 6.77 
123 Arp244  12  1 53.0 -18 52 22.8 37.130 0.020  35  7 4.20 0.30 0.080 0.020 <4.0                     64.20 6.80 
124 Arp244  12  1 52.7 -18 52 14.8 37.130 0.020  73  9 4.70 0.20 0.028 0.005 <4.0                      2.63 7.16 
125 Arp244  12  1 55.9 -18 52 27.5 37.110 0.030  70 10 4.60 0.20 0.028 0.007 <4.0                      6.68 7.09 
126 Arp244  12  1 54.7 -18 52 11.1 37.090 0.020 130 10 5.00 0.10 0.011 0.002 <4.0                     17.32 6.96 
127 Arp244  12  1 55.3 -18 52  7.5 37.080 0.020 120 20 4.90 0.20 0.012 0.003 <4.0                     20.67 6.95 
128 Arp244  12  1 54.3 -18 52  0.3 37.070 0.020  65  7 4.60 0.20 0.030 0.005 <4.0                     51.76 6.81 
129 Arp244  12  1 53.9 -18 51 57.7 37.070 0.030  90 20 4.70 0.40 0.020 0.008 <4.0                     63.58 6.80 
130 Arp244  12  1 53.0 -18 51 48.7 37.060 0.040  80 20 4.70 0.40 0.022 0.008 <4.0                     27.80 6.83 
131 Arp244  12  1 53.4 -18 53  7.2 37.050 0.040  80 10 4.60 0.30 0.024 0.007 <4.0                     13.12 7.04 
132 Arp244  12  1 55.1 -18 53  6.4 37.050 0.040  60 10 4.40 0.30 0.040 0.010 <4.0                    175.46 6.77 
133 Arp244  12  1 54.8 -18 53  1.9 37.030 0.020  90 10 4.80 0.20 0.017 0.003 <4.0                     75.79 6.80 
134 Arp244  12  1 50.9 -18 52 10.5 37.030 0.030  80 10 4.70 0.20 0.021 0.004 <4.0                      5.95 7.10 
135 Arp244  12  1 53.0 -18 52 21.3 37.030 0.030  60 20 4.50 0.40 0.030 0.010 <4.0                     69.00 6.80 
136 Arp244  12  1 54.9 -18 52 32.1 37.030 0.060 100 10 4.80 0.20 0.014 0.003 <4.0                     46.54 6.81 
137 Arp244  12  1 56.0 -18 52 33.8 37.020 0.020  78  8 4.60 0.20 0.022 0.004 7.0   3.0  100.0  100.0  64.10 6.80 
138 Arp244  12  1 50.9 -18 52  3.5 37.010 0.030 100 10 4.80 0.20 0.016 0.003 <4.0                     31.87 6.82 
139 Arp244  12  1 55.1 -18 52 23.5 37.010 0.020 110 10 4.90 0.20 0.013 0.002 <4.0                     39.13 6.82 
140 Arp244  12  1 54.9 -18 52 23.3 37.010 0.030  80 20 4.60 0.40 0.021 0.008 <4.0                     41.73 6.82 
141 Arp244  12  1 54.5 -18 52  0.8 37.000 0.060  80  7 4.60 0.20 0.021 0.003 <4.0                     74.15 6.80 
142 Arp244  12  1 54.4 -18 51 51.1 37.000 0.020  80 20 4.60 0.30 0.021 0.007 <4.0                    895.53 6.52 
143 Arp244  12  1 53.8 -18 53  9.0 37.000 0.030  90 20 4.70 0.40 0.016 0.006 <4.0                     32.41 6.82 
144 Arp244  12  1 55.2 -18 53  2.9 36.990 0.030  75  8 4.60 0.20 0.023 0.004 <4.0                    103.14 6.79 
145 Arp244  12  1 55.4 -18 52 49.9 36.980 0.030  80  8 4.60 0.20 0.020 0.003 <4.0                     33.36 6.82 
146 Arp244  12  1 55.6 -18 52 37.7 36.980 0.050  60 10 4.50 0.40 0.030 0.010 <4.0                     84.19 6.79 
147 Arp244  12  1 53.0 -18 52  8.6 36.970 0.030  60 10 4.40 0.30 0.030 0.010 <4.0                      2.69 7.16 
148 Arp244  12  1 55.7 -18 52 13.4 36.970 0.070  56  6 4.40 0.20 0.034 0.006 <4.0                     16.23 7.00 
149 Arp244  12  1 54.8 -18 52  3.9 36.960 0.020  60 10 4.40 0.30 0.030 0.010 <4.0                     16.88 6.99 
150 Arp244  12  1 54.2 -18 51 58.2 36.960 0.020  64  9 4.50 0.20 0.027 0.006 <4.0                     76.57 6.80 
152 Arp244  12  1 55.0 -18 52 40.9 36.930 0.060  55  7 4.40 0.20 0.033 0.007 <4.0                    112.70 6.78 
153 Arp244  12  1 54.7 -18 52 38.6 36.930 0.030  57  9 4.40 0.20 0.031 0.008 12.0  4.0  400.0  400.0  44.87 6.81 
154 Arp244  12  1 55.1 -18 52 39.2 36.930 0.040  76  8 4.60 0.20 0.020 0.004 <4.0                     52.91 6.81 
155 Arp244  12  1 55.3 -18 52 38.0 36.920 0.020  40 10 4.10 0.50 0.060 0.030 <4.0                     36.75 6.82 
156 Arp244  12  1 50.4 -18 52  2.3 36.920 0.040  82  9 4.60 0.20 0.018 0.003 <4.0                      8.28 7.09 
157 Arp244  12  1 53.3 -18 52 16.1 36.910 0.050  80 10 4.60 0.30 0.019 0.006 <4.0                     12.15 7.05 
158 Arp244  12  1 55.7 -18 52  7.7 36.910 0.030  40 20 4.20 0.50 0.040 0.020 <4.0                     26.83 6.83 
159 Arp244  12  1 54.1 -18 51 49.9 36.910 0.060  80 10 4.60 0.20 0.018 0.005 <4.0                    145.23 6.77 
160 Arp244  12  1 52.9 -18 51 42.8 36.900 0.040  80 10 4.60 0.20 0.018 0.004 <4.0                     16.52 7.00 
161 Arp244  12  1 55.0 -18 52 46.3 36.900 0.040  70 20 4.50 0.40 0.021 0.008 <4.0                    196.77 6.76 
162 Arp244  12  1 54.6 -18 52 42.0 36.900 0.020  40 10 4.10 0.50 0.060 0.030 <4.0                    158.10 6.77 
163 Arp244  12  1 50.5 -18 52 13.4 36.880 0.030  90 10 4.60 0.20 0.016 0.003 10.0  4.0  200.0  300.0   8.85 7.09 
164 Arp244  12  1 50.1 -18 52 10.5 36.860 0.050 100 10 4.70 0.20 0.013 0.003 <4.0                     45.32 6.81 
165 Arp244  12  1 56.0 -18 52 40.5 36.840 0.030 100 10 4.70 0.20 0.013 0.002 <4.0                     75.95 6.80 
166 Arp244  12  1 55.3 -18 52 35.7 36.830 0.040  74  7 4.50 0.20 0.019 0.003 <4.0                     57.89 6.80 
167 Arp244  12  1 52.3 -18 52 10.5 36.820 0.050  68  7 4.50 0.20 0.021 0.004 <4.0                     23.22 6.89 
168 Arp244  12  1 55.7 -18 52 27.5 36.820 0.040  50 10 4.20 0.30 0.030 0.010 <4.0                     36.43 6.82 
169 Arp244  12  1 55.2 -18 52 18.5 36.810 0.060  63  8 4.40 0.20 0.024 0.005 11.0  5.0  400.0  400.0   8.76 7.09 
170 Arp244  12  1 55.7 -18 52 20.4 36.810 0.030  50 20 4.30 0.50 0.030 0.010 <4.0                     39.26 6.82 
171 Arp244  12  1 53.7 -18 52  7.9 36.810 0.030  76  9 4.50 0.20 0.018 0.003 <4.0                     27.07 6.83 
172 Arp244  12  1 54.8 -18 52 13.3 36.800 0.040  70 20 4.40 0.40 0.021 0.008 <4.0                     17.87 6.96 
174 Arp244  12  1 54.6 -18 52  2.9 36.800 0.060  63  8 4.40 0.20 0.023 0.005 <4.0                     63.92 6.80 
175 Arp244  12  1 54.8 -18 52  0.0 36.800 0.030  73  9 4.50 0.20 0.019 0.004 <4.0                     61.05 6.80 
176 Arp244  12  1 51.9 -18 51 43.5 36.790 0.030  55  7 4.30 0.20 0.028 0.006 <4.0                     71.74 6.80 
179 Arp244  12  1 53.4 -18 51 44.5 36.750 0.040  40 10 4.10 0.40 0.040 0.020 <4.0                     16.09 6.89 
180 Arp244  12  1 54.3 -18 51 48.5 36.750 0.030  59  9 4.30 0.20 0.024 0.006 <4.0                    252.67 6.75 
181 Arp244  12  1 55.8 -18 52 41.3 36.750 0.020  80 20 4.50 0.30 0.015 0.005 14.0  4.0  500.0  600.0  99.30 6.79 
182 Arp244  12  1 50.7 -18 51 58.1 36.750 0.060  70 20 4.50 0.40 0.018 0.007 <4.0                     15.47 6.95 
183 Arp244  12  1 51.1 -18 51 58.8 36.740 0.050  81  9 4.50 0.20 0.015 0.003 <4.0                     47.79 6.81 
184 Arp244  12  1 55.5 -18 52 19.8 36.740 0.030  49  9 4.20 0.30 0.032 0.009 <4.0                     15.17 6.99 
185 Arp244  12  1 55.4 -18 52 17.8 36.730 0.060  49  9 4.20 0.30 0.030 0.010 <4.0                     10.29 7.06 
187 Arp244  12  1 54.5 -18 52  4.9 36.730 0.040  44  6 4.10 0.20 0.037 0.009 11.0  4.0  400.0  500.0  47.24 6.81 
189 Arp244  12  1 54.0 -18 51 52.4 36.710 0.040  36  8 4.00 0.40 0.050 0.020 <4.0                    135.18 6.78 
190 Arp244  12  1 52.2 -18 51 39.4 36.710 0.050  47  7 4.20 0.20 0.033 0.008 <4.0                      8.93 7.09 
191 Arp244  12  1 54.2 -18 51 49.6 36.700 0.040  90 20 4.60 0.30 0.012 0.004 <4.0                    170.24 6.77 
192 Arp244  12  1 54.5 -18 52 54.8 36.700 0.030  60 20 4.30 0.50 0.020 0.010 <4.0                    110.77 6.79 
193 Arp244  12  1 54.5 -18 52 53.0 36.690 0.050  80 10 4.50 0.30 0.014 0.003 <4.0                     78.96 6.80 
194 Arp244  12  1 54.8 -18 52 50.5 36.690 0.020  50 10 4.20 0.30 0.029 0.009 <4.0                    228.42 6.76 
195 Arp244  12  1 55.7 -18 52 41.9 36.690 0.060  58  8 4.30 0.20 0.023 0.006 <4.0                     94.40 6.79 
196 Arp244  12  1 55.5 -18 52 33.8 36.690 0.040  60 10 4.30 0.40 0.022 0.008 <4.0                     57.67 6.80 
197 Arp244  12  1 50.5 -18 52  5.3 36.680 0.040  60 10 4.30 0.30 0.022 0.007 <4.0                      8.09 7.09 
199 Arp244  12  1 55.3 -18 52 15.2 36.670 0.050  70 10 4.40 0.30 0.017 0.005 <4.0                     19.67 6.95 
200 Arp244  12  1 51.3 -18 51 42.6 36.670 0.060  71  9 4.40 0.20 0.017 0.004 12.0  4.0  500.0  500.0  10.90 7.05 
201 Arp244  12  1 52.2 -18 51 41.5 36.650 0.050  25  4 3.70 0.20 0.080 0.020 40.0 10.0 8000.0 7000.0   8.36 7.09 
202 Arp244  12  1 55.0 -18 52 51.0 36.640 0.030  50 10 4.20 0.30 0.026 0.008 <4.0                    129.06 6.78 
203 Arp244  12  1 55.7 -18 52 30.7 36.630 0.070  70 10 4.30 0.30 0.018 0.005 <4.0                     48.42 6.81 
204 Arp244  12  1 51.4 -18 51 49.3 36.620 0.050  50  9 4.10 0.30 0.027 0.008 <4.0                      1.10 7.30 
205 Arp244  12  1 51.0 -18 51 42.0 36.610 0.070  60 10 4.20 0.40 0.022 0.008 <4.0                     21.49 6.96 
206 Arp244  12  1 53.1 -18 51 37.5 36.610 0.040  60 10 4.30 0.30 0.018 0.005 <4.0                     26.82 6.84 
207 Arp244  12  1 55.8 -18 53  6.7 36.610 0.040  50 10 4.10 0.40 0.030 0.010 <4.0                    127.67 6.78 
208 Arp244  12  1 54.7 -18 52 54.4 36.600 0.040  40 10 4.00 0.40 0.040 0.010 <4.0                     25.04 6.85 
209 Arp244  12  1 55.1 -18 52 49.9 36.590 0.050  44  9 4.10 0.30 0.030 0.010 <4.0                    136.36 6.78 
210 Arp244  12  1 55.3 -18 52 42.3 36.590 0.060  52  9 4.20 0.30 0.024 0.007 <4.0                    111.42 6.79 
212 Arp244  12  1 50.8 -18 51 58.6 36.580 0.040  50 10 4.10 0.40 0.030 0.010 <4.0                     28.36 6.83 
213 Arp244  12  1 55.5 -18 52 23.4 36.580 0.040  76  9 4.40 0.20 0.014 0.003 <4.0                     10.94 7.05 
215 Arp244  12  1 55.6 -18 52 12.4 36.580 0.040  43  7 4.00 0.30 0.032 0.008 <4.0                     17.03 6.98 
216 Arp244  12  1 53.2 -18 51 38.3 36.580 0.060  40 10 4.00 0.40 0.040 0.020 <4.0                     11.09 7.05 
217 Arp244  12  1 53.5 -18 51 35.2 36.580 0.050  50 10 4.10 0.30 0.028 0.009 <4.0                     69.84 6.80 
219 Arp244  12  1 55.9 -18 52 52.6 36.570 0.090  60 10 4.20 0.30 0.021 0.007 <4.0                    354.04 6.74 
220 Arp244  12  1 55.7 -18 52 49.5 36.570 0.070  50 10 4.20 0.30 0.023 0.008 <4.0                    148.08 6.77 
221 Arp244  12  1 55.7 -18 52 38.8 36.570 0.050  40 10 4.00 0.40 0.030 0.010 <4.0                    156.90 6.77 
223 Arp244  12  1 55.6 -18 52 32.7 36.550 0.050  60 10 4.20 0.30 0.019 0.005 <4.0                     44.75 6.81 
224 Arp244  12  1 55.8 -18 52 28.8 36.550 0.080  48  9 4.10 0.30 0.027 0.009 <4.0                     22.55 6.94 
226 Arp244  12  1 54.6 -18 52  4.4 36.550 0.030  48  6 4.10 0.20 0.026 0.005 <4.0                     42.68 6.81 
227 Arp244  12  1 56.2 -18 51 56.8 36.540 0.060  60 20 4.20 0.40 0.018 0.008 <4.0                     12.01 7.05 
228 Arp244  12  1 54.2 -18 52 53.4 36.540 0.040  40 10 4.00 0.40 0.030 0.010 <4.0                     82.09 6.80 
229 Arp244  12  1 55.6 -18 52 34.1 36.500 0.100  50 10 4.10 0.30 0.023 0.008 <4.0                     27.44 6.83 
230 Arp244  12  1 55.5 -18 52 28.2 36.530 0.040  70 10 4.30 0.30 0.016 0.005 <4.0                     10.31 7.06 
231 Arp244  12  1 56.0 -18 52 19.9 36.530 0.060  80 10 4.40 0.20 0.013 0.003 <4.0                      0.65 7.35 
232 Arp244  12  1 55.4 -18 52 12.8 36.530 0.070  38  9 3.90 0.40 0.040 0.010 <4.0                     64.63 6.80 
233 Arp244  12  1 55.7 -18 52  7.1 36.530 0.080  47  7 4.10 0.30 0.027 0.007 <4.0                      0.12 7.54 
234 Arp244  12  1 53.6 -18 51 43.9 36.520 0.050  40 10 4.00 0.40 0.030 0.010 <4.0                     42.13 6.81 
235 Arp244  12  1 54.5 -18 51 45.4 36.520 0.040  68  9 4.30 0.20 0.015 0.003 <4.0                    178.12 6.77 
236 Arp244  12  1 54.5 -18 51 41.7 36.510 0.040  45  8 4.00 0.30 0.028 0.008 <4.0                    107.27 6.79 
237 Arp244  12  1 54.1 -18 51 39.2 36.490 0.060  60 10 4.10 0.30 0.020 0.006 <4.0                     31.17 6.83 
238 Arp244  12  1 54.3 -18 51 38.3 36.490 0.030  40 10 3.90 0.40 0.030 0.010 <4.0                     54.14 6.81 
240 Arp244  12  1 54.8 -18 51 39.7 36.490 0.060  40 10 4.00 0.40 0.030 0.010 <4.0                    133.39 6.78 
241 Arp244  12  1 55.3 -18 51 40.6 36.490 0.030  46  9 4.00 0.30 0.026 0.008 <4.0                     71.53 6.80 
242 Arp244  12  1 54.7 -18 52 57.1 36.480 0.050  40 10 4.00 0.40 0.030 0.010 <4.0                     81.25 6.80 
243 Arp244  12  1 55.2 -18 52 58.5 36.480 0.070  39  9 3.90 0.40 0.030 0.010 <4.0                    142.57 6.77 
244 Arp244  12  1 56.1 -18 52 43.6 36.480 0.050  60 10 4.10 0.40 0.020 0.007 <4.0                    115.77 6.78 
245 Arp244  12  1 55.5 -18 52  6.1 36.460 0.060  40 10 4.00 0.50 0.030 0.020 <4.0                     54.33 6.81 
246 Arp244  12  1 54.5 -18 51 55.9 36.450 0.060  50 10 4.00 0.40 0.020 0.010 <4.0                    120.15 6.78 
247 Arp244  12  1 54.0 -18 51 41.8 36.450 0.040  34  8 3.80 0.40 0.040 0.010 <4.0                     76.36 6.80 
249 Arp244  12  1 54.6 -18 51 38.7 36.440 0.030  40 10 3.90 0.40 0.040 0.010 <4.0                     36.16 6.82 
250 Arp244  12  1 54.5 -18 51 37.9 36.400 0.100  50 10 4.00 0.40 0.030 0.010 <4.0                     74.51 6.80 
251 Arp244  12  1 54.7 -18 52 52.0 36.430 0.050  60 10 4.10 0.30 0.019 0.006 <4.0                     92.90 6.79 
252 Arp244  12  1 55.5 -18 52 11.8 36.430 0.030  30 10 3.80 0.50 0.040 0.020 <4.0                     48.32 6.81 
253 Arp244  12  1 55.3 -18 52 11.0 36.430 0.050  40 20 3.90 0.60 0.030 0.020 <4.0                     29.63 6.83 
255 Arp244  12  1 54.8 -18 51 48.9 36.420 0.060  50 20 4.00 0.50 0.020 0.010 <4.0                    235.05 6.76 
256 Arp244  12  1 52.6 -18 51 37.3 36.400 0.100  43  8 3.90 0.30 0.027 0.009 <4.0                     45.39 6.81 
257 Arp244  12  1 54.2 -18 51 42.9 36.400 0.090  43  6 3.90 0.30 0.026 0.007 <4.0                     27.57 6.83 
258 Arp244  12  1 54.6 -18 52 52.3 36.400 0.090  41  8 3.90 0.30 0.029 0.009 <4.0                     72.12 6.80 
259 Arp244  12  1 55.3 -18 52 45.0 36.380 0.060  51  8 4.00 0.30 0.020 0.005 <4.0                    172.93 6.77 
260 Arp244  12  1 56.2 -18 52 42.7 36.370 0.080  38  8 3.80 0.40 0.030 0.010 <4.0                     66.55 6.80 
261 Arp244  12  1 56.0 -18 52 32.9 36.370 0.070  50 10 4.10 0.30 0.018 0.006 <4.0                     13.70 7.04 
262 Arp244  12  1 55.8 -18 52  9.2 36.360 0.080  50 10 4.00 0.40 0.021 0.009 <4.0                     15.23 7.01 
263 Arp244  12  1 54.9 -18 51 51.6 36.400 0.100  50 20 4.00 0.50 0.020 0.010 <4.0                    152.52 6.77 
264 Arp244  12  1 55.0 -18 53  5.5 36.400 0.200  50 10 4.00 0.40 0.022 0.009 <4.0                    165.06 6.77 
265 Arp244  12  1 54.2 -18 52 55.5 36.400 0.100  40 10 3.90 0.40 0.020 0.010 <4.0                    144.25 6.77 
266 Arp244  12  1 56.0 -18 52 46.3 36.350 0.040  48  8 4.00 0.30 0.021 0.006 <4.0                    926.05 6.52 
267 Arp244  12  1 55.6 -18 52 36.2 36.340 0.050  38  8 3.80 0.30 0.030 0.010 <4.0                     74.35 6.80 
268 Arp244  12  1 56.0 -18 52 34.3 36.320 0.050  40 10 3.80 0.50 0.030 0.010 <4.0                     46.75 6.81 
269 Arp244  12  1 56.0 -18 52 12.4 36.310 0.060  40 10 3.80 0.50 0.030 0.010 <4.0                     24.65 6.85 
271 Arp244  12  1 54.9 -18 53  7.3 36.290 0.060  50 10 4.00 0.40 0.020 0.007 <4.0                     78.91 6.80 
272 Arp244  12  1 55.4 -18 53  2.0 36.300 0.100  37  8 3.80 0.40 0.030 0.010 <4.0                    101.31 6.79 
273 Arp244  12  1 54.5 -18 52 52.4 36.290 0.090  45  9 3.90 0.30 0.022 0.007 <4.0                     62.24 6.80 
274 Arp244  12  1 55.0 -18 52 54.7 36.300 0.100  40 10 3.80 0.50 0.030 0.010 <4.0                    164.90 6.77 
275 Arp244  12  1 55.6 -18 52 34.1 36.300 0.100  35  9 3.80 0.40 0.030 0.010 <4.0                     96.34 6.79 
276 Arp244  12  1 56.0 -18 52 11.4 36.280 0.050  29  8 3.60 0.40 0.040 0.020 <4.0                     28.64 6.83 
277 Arp244  12  1 54.1 -18 53  6.3 36.270 0.070  43  7 3.90 0.30 0.023 0.006 <4.0                     47.33 6.81 
279 Arp244  12  1 54.7 -18 52 48.4 36.260 0.080  30 10 3.70 0.60 0.030 0.020 <4.0                    189.73 6.77 
281 Arp244  12  1 53.7 -18 53 10.6 36.250 0.070  40 10 3.90 0.40 0.022 0.009 <4.0                     17.17 6.97 
282 Arp244  12  1 55.0 -18 52 58.6 36.250 0.050  40 10 3.80 0.40 0.030 0.010 <4.0                     14.80 7.02 
283 Arp244  12  1 54.8 -18 52 43.8 36.230 0.090  40 10 3.80 0.50 0.020 0.010 <4.0                    245.51 6.75 
284 Arp244  12  1 54.6 -18 52 42.6 36.230 0.080  23  5 3.50 0.40 0.050 0.020 12.0  7.0 1000.0 2000.0 203.39 6.76 
285 Arp244  12  1 54.3 -18 53  8.4 36.200 0.100  40 10 3.70 0.50 0.030 0.010 <4.0                     20.91 6.97 
287 Arp244  12  1 55.9 -18 52 10.5 36.200 0.100  27  9 3.50 0.60 0.040 0.020 <4.0                     45.45 6.81 
289 Arp244  12  1 54.6 -18 53  8.5 36.200 0.100  40 10 3.80 0.50 0.020 0.010 <4.0                     22.38 6.95 
290 Arp244  12  1 56.3 -18 52 38.1 36.100 0.100  39  7 3.80 0.30 0.023 0.007 <4.0                     49.41 6.81 
291 Arp244  12  1 51.8 -18 51 35.2 36.140 0.080  40 10 3.70 0.60 0.030 0.020 <4.0                      2.88 7.15 
292 Arp244  12  1 52.9 -18 51 29.4 36.100 0.100  40 10 3.70 0.50 0.030 0.010 <4.0                     28.51 6.83 
293 Arp244  12  1 53.4 -18 53  5.6 36.100 0.100  30 10 3.50 0.60 0.040 0.020 <4.0                     13.25 7.04 
294 Arp244  12  1 54.7 -18 52 50.4 36.110 0.060  40 10 3.70 0.40 0.020 0.010 <4.0                    122.93 6.78 
295 Arp244  12  1 53.1 -18 52  3.6 36.100 0.090  35  8 3.60 0.40 0.030 0.010 <4.0                      0.85 7.32 
296 Arp244  12  1 52.0 -18 51 32.3 36.100 0.090  35  7 3.70 0.40 0.025 0.009 <4.0                      8.98 7.09 
297 Arp244  12  1 54.8 -18 52 49.1 36.100 0.090  34  9 3.60 0.50 0.030 0.010 <4.0                    395.94 6.72 
298 Arp244  12  1 55.7 -18 52 42.1 36.100 0.100  30  8 3.60 0.50 0.030 0.010 <4.0                    119.87 6.78 
299 Arp244  12  1 55.0 -18 52 49.2 36.100 0.100  33  9 3.60 0.50 0.030 0.010 <4.0                    228.70 6.76 
300 Arp244  12  1 55.0 -18 52 47.9 36.100 0.100  30 10 3.50 0.60 0.030 0.020 <4.0                    266.66 6.75 
301 Arp244  12  1 54.9 -18 52 46.2 36.050 0.090  31  3 3.60 0.20 0.029 0.006 <4.0                    205.87 6.76 
302 Arp244  12  1 55.4 -18 52 48.5 36.000 0.100  40 10 3.60 0.60 0.020 0.010 <4.0                     17.59 6.95 
303 Arp244  12  1 54.6 -18 53  3.1 35.900 0.100  25  8 3.40 0.50 0.040 0.020 <4.0                     17.93 6.97 
  1 NGC520   1 24 35.6   3 47 19.0 39.120 0.040 255  9 6.46 0.07 0.042 0.003 14.1  0.8   20.0    4.0   2.10 7.19 
  2 NGC520   1 24 35.5   3 47 30.2 38.570 0.030 187  8 5.99 0.08 0.035 0.003 <4.0                     10.93 7.05 
  3 NGC520   1 24 35.5   3 47 31.8 38.340 0.040 195  5 5.90 0.06 0.025 0.002 <4.0                      8.45 7.09 
  4 NGC520   1 24 35.0   3 47 28.2 38.240 0.030 200  8 5.86 0.07 0.022 0.002 <4.0                     39.56 6.82 
  5 NGC520   1 24 35.2   3 47 33.9 37.750 0.060 130 10 5.30 0.20 0.025 0.004 <4.0                     14.39 7.03 
  6 NGC520   1 24 35.1   3 47 26.0 37.720 0.030 140 20 5.40 0.20 0.019 0.003 <4.0                     20.58 6.92 
  7 NGC520   1 24 35.2   3 47 32.5 37.610 0.010 160 20 5.40 0.20 0.014 0.003 <4.0                     22.00 6.89 
  8 NGC520   1 24 34.9   3 47 26.3 37.520 0.050 130 10 5.20 0.10 0.019 0.003 <4.0                     40.84 6.82 
  9 NGC520   1 24 34.6   3 46 56.5 37.370 0.020 120 20 5.10 0.30 0.017 0.005 <4.0                     36.51 6.82 
 10 NGC520   1 24 34.7   3 46 57.2 37.140 0.050 110 20 4.90 0.20 0.015 0.004 <4.0                     37.57 6.82 
 11 NGC520   1 24 35.2   3 47 35.5 37.120 0.030  80 10 4.70 0.20 0.023 0.005 <4.0                      7.10 7.09 
 12 NGC520   1 24 34.6   3 46 55.0 37.120 0.090  80 20 4.70 0.40 0.020 0.010 <4.0                     47.66 6.81 
 13 NGC520   1 24 35.0   3 47 30.8 37.100 0.050 100 20 4.80 0.40 0.017 0.006 <4.0                     42.71 6.81 
 14 NGC520   1 24 35.1   3 47 32.5 37.080 0.060  90 20 4.80 0.30 0.020 0.007 <4.0                     33.72 6.82 
 15 NGC520   1 24 35.1   3 47 34.0 37.030 0.050  80 10 4.60 0.30 0.022 0.006 <4.0                     21.21 6.95 
 16 NGC520   1 24 35.3   3 47 36.8 37.000 0.070  72  6 4.60 0.20 0.024 0.004 <4.0                      5.08 7.11 
 17 NGC520   1 24 36.9   3 47 14.5 36.980 0.030  60 10 4.50 0.40 0.030 0.010 <4.0                     11.42 7.05 
 18 NGC520   1 24 35.1   3 47 31.1 36.910 0.070  66  8 4.50 0.20 0.025 0.006 <4.0                     36.54 6.82 
 19 NGC520   1 24 34.8   3 47 35.4 36.910 0.050  60 20 4.50 0.40 0.030 0.010 <4.0                     28.14 6.83 
 20 NGC520   1 24 35.0   3 47 37.8 36.900 0.030  80 10 4.60 0.30 0.017 0.005 <4.0                     14.87 7.02 
 21 NGC520   1 24 35.1   3 47 28.3 36.900 0.050  90 10 4.60 0.20 0.016 0.004 <4.0                     25.83 6.84 
 22 NGC520   1 24 35.4   3 47 37.2 36.860 0.070  90 10 4.60 0.30 0.016 0.004 <4.0                      4.22 7.11 
 23 NGC520   1 24 34.9   3 47 29.7 36.850 0.030  56  7 4.30 0.20 0.030 0.006 <4.0                     81.48 6.80 
 24 NGC520   1 24 35.0   3 47 30.7 36.850 0.040  70 10 4.50 0.30 0.020 0.006 <4.0                     41.66 6.82 
 25 NGC520   1 24 35.1   3 47 27.1 36.830 0.030  37  7 4.10 0.30 0.050 0.020 <4.0                     26.13 6.84 
 26 NGC520   1 24 35.6   3 47 27.9 36.800 0.030 100 20 4.70 0.30 0.011 0.003 <4.0                      9.46 7.08 
 27 NGC520   1 24 34.8   3 47 30.5 36.800 0.200  60 10 4.40 0.40 0.023 0.009 <4.0                     55.85 6.80 
 28 NGC520   1 24 34.9   3 47 31.5 36.760 0.060  80 20 4.50 0.40 0.017 0.006 <4.0                     43.35 6.81 
 29 NGC520   1 24 34.9   3 47 30.7 36.750 0.040  90 10 4.60 0.30 0.013 0.003 <4.0                     57.15 6.80 
 30 NGC520   1 24 34.8   3 47 25.9 36.750 0.060  80 20 4.50 0.50 0.015 0.007 <4.0                     38.18 6.82 
 31 NGC520   1 24 34.7   3 47 34.4 36.750 0.050  70 10 4.40 0.30 0.021 0.006 <4.0                     24.26 6.85 
 32 NGC520   1 24 34.8   3 47 33.6 36.750 0.060  90 20 4.60 0.50 0.014 0.006 <4.0                     28.30 6.83 
 33 NGC520   1 24 34.7   3 47 29.8 36.740 0.080  70 10 4.40 0.30 0.020 0.006 <4.0                     37.22 6.82 
 34 NGC520   1 24 34.7   3 47 36.6 36.730 0.050  80 10 4.50 0.30 0.016 0.005 <4.0                     19.40 6.93 
 35 NGC520   1 24 34.8   3 47 32.5 36.690 0.050  50 10 4.20 0.30 0.026 0.009 <4.0                     27.18 6.83 
 36 NGC520   1 24 35.0   3 47 26.0 36.700 0.200  70 20 4.40 0.50 0.019 0.009 <4.0                     29.63 6.83 
 37 NGC520   1 24 34.6   3 47 26.2 36.680 0.060  60 10 4.30 0.30 0.024 0.008 <4.0                     14.20 7.02 
 38 NGC520   1 24 34.7   3 47 25.0 36.680 0.070 100 20 4.70 0.40 0.010 0.004 <4.0                     18.36 6.98 
 39 NGC520   1 24 34.9   3 47 27.7 36.680 0.050  60 20 4.30 0.50 0.020 0.010 <4.0                     66.54 6.80 
 40 NGC520   1 24 34.8   3 47 36.7 36.670 0.080  50 10 4.20 0.40 0.030 0.010 <4.0                     17.15 6.97 
 41 NGC520   1 24 34.9   3 47 35.1 36.670 0.070  60 20 4.30 0.40 0.021 0.009 <4.0                     26.35 6.84 
 42 NGC520   1 24 35.0   3 47 37.2 36.650 0.080  50 10 4.20 0.40 0.030 0.010 <4.0                     16.43 7.00 
 43 NGC520   1 24 34.5   3 47 38.5 36.650 0.050  60 20 4.30 0.50 0.020 0.010 <4.0                     14.14 7.00 
 44 NGC520   1 24 34.6   3 47 33.5 36.650 0.060  60 10 4.20 0.40 0.020 0.010 <4.0                     24.69 6.85 
 45 NGC520   1 24 34.7   3 47 32.2 36.640 0.060  50 10 4.20 0.40 0.030 0.010 <4.0                     26.16 6.84 
 46 NGC520   1 24 34.6   3 47 36.4 36.630 0.080  70 20 4.40 0.40 0.017 0.006 <4.0                     14.33 7.03 
 47 NGC520   1 24 35.0   3 47 24.9 36.600 0.100  60 20 4.30 0.60 0.020 0.010 <4.0                     22.79 6.92 
 48 NGC520   1 24 33.1   3 48  6.6 36.600 0.100  50 10 4.20 0.50 0.020 0.010 <4.0                      5.60 7.10 
 49 NGC520   1 24 33.9   3 47 43.3 36.600 0.100  60 10 4.30 0.30 0.018 0.006 <4.0                      1.73 7.24 
 50 NGC520   1 24 34.8   3 47 33.0 36.600 0.100  60 10 4.30 0.40 0.019 0.008 <4.0                     27.04 6.83 
 51 NGC520   1 24 34.5   3 47 38.2 36.620 0.050  50 10 4.10 0.40 0.030 0.010 <4.0                     13.57 7.04 
 52 NGC520   1 24 35.0   3 47 38.1 36.610 0.070  50 10 4.10 0.40 0.030 0.010 <4.0                     14.30 7.03 
 53 NGC520   1 24 34.8   3 47 36.3 36.610 0.080  50 10 4.20 0.40 0.020 0.010 <4.0                     22.05 6.88 
 54 NGC520   1 24 34.9   3 47 38.2 36.610 0.050  50 10 4.20 0.40 0.020 0.010 <4.0                     13.91 7.03 
 55 NGC520   1 24 34.6   3 47 36.1 36.590 0.060  50 10 4.10 0.40 0.030 0.010 <4.0                     13.73 7.04 
 56 NGC520   1 24 34.7   3 47 37.2 36.600 0.100  50  9 4.10 0.30 0.026 0.009 <4.0                     16.71 7.00 
 57 NGC520   1 24 34.5   3 47 34.6 36.580 0.060  40 10 4.00 0.50 0.030 0.010 <4.0                     11.20 7.05 
 58 NGC520   1 24 34.6   3 47 37.8 36.540 0.050  40 10 4.00 0.40 0.030 0.010 <4.0                     14.59 7.02 
 59 NGC520   1 24 34.7   3 47 35.2 36.500 0.100  60 10 4.20 0.40 0.019 0.007 <4.0                     22.95 6.91 
 60 NGC520   1 24 34.5   3 47 39.3 36.500 0.100  60 10 4.30 0.40 0.018 0.007 <4.0                     13.62 7.04 
 61 NGC520   1 24 34.0   3 47 37.0 36.530 0.040  60 20 4.20 0.60 0.020 0.010 <4.0                     16.99 6.98 
 62 NGC520   1 24 34.4   3 47 38.6 36.530 0.040  40 10 3.90 0.60 0.040 0.030 <4.0                     13.38 7.04 
 63 NGC520   1 24 34.4   3 47 42.2 36.530 0.090  50 10 4.10 0.30 0.027 0.009 <4.0                      0.05 7.63 
 64 NGC520   1 24 34.1   3 47 46.5 36.520 0.040  50 20 4.10 0.60 0.030 0.010 <4.0                      1.05 7.30 
 65 NGC520   1 24 34.3   3 47 39.2 36.520 0.040  70 20 4.30 0.40 0.014 0.005 <4.0                     22.10 6.87 
 66 NGC520   1 24 34.4   3 47 38.0 36.510 0.050  50 10 4.10 0.40 0.024 0.009 <4.0                      9.21 7.09 
 67 NGC520   1 24 34.0   3 47 45.6 36.500 0.070  50 20 4.10 0.50 0.020 0.010 <4.0                     16.57 7.00 
 68 NGC520   1 24 34.2   3 47 41.3 36.500 0.070  50 10 4.10 0.30 0.022 0.008 <4.0                      6.16 7.10 
 69 NGC520   1 24 33.5   3 47 51.3 36.500 0.040  60 10 4.20 0.30 0.018 0.005 <4.0                     11.99 7.05 
 70 NGC520   1 24 33.1   3 48  7.9 36.480 0.090  40 10 4.00 0.40 0.030 0.010 <4.0                     13.84 7.03 
 72 NGC520   1 24 33.2   3 48  7.8 36.500 0.100  53  9 4.10 0.30 0.021 0.007 <4.0                     14.44 7.03 
 73 NGC520   1 24 33.4   3 48  2.1 36.450 0.070  40 10 3.90 0.40 0.030 0.010 <4.0                      5.30 7.10 
 74 NGC520   1 24 33.5   3 48  2.9 36.450 0.040  50 10 4.00 0.50 0.020 0.010 <4.0                      3.96 7.12 
 75 NGC520   1 24 33.6   3 48  3.5 36.440 0.090  50 10 4.10 0.40 0.020 0.010 <4.0                      2.11 7.19 
 76 NGC520   1 24 33.7   3 48  2.3 36.400 0.100  60 10 4.10 0.40 0.018 0.007 <4.0                      0.83 7.32 
 77 NGC520   1 24 33.0   3 48  4.3 36.400 0.100  40 10 3.90 0.40 0.030 0.010 <4.0                      1.97 7.22 
 78 NGC520   1 24 33.5   3 48  1.2 36.380 0.080  60 10 4.10 0.40 0.017 0.006 <4.0                      1.81 7.24 
 81 NGC520   1 24 33.7   3 47 55.6 36.350 0.070  50 10 4.00 0.50 0.020 0.010 <4.0                      1.72 7.24 
 83 NGC520   1 24 33.0   3 48  9.6 36.330 0.090  44  9 3.90 0.30 0.024 0.008 <4.0                      5.53 7.10 
 84 NGC520   1 24 33.1   3 48  6.6 36.300 0.200  43  8 3.90 0.40 0.024 0.009 <4.0                      4.57 7.11 
 85 NGC520   1 24 33.1   3 48 11.2 36.300 0.100  40 20 3.90 0.70 0.020 0.020 <4.0                      4.30 7.11 
 86 NGC520   1 24 33.4   3 47 55.8 36.310 0.030  41  8 3.90 0.30 0.026 0.008 <4.0                      1.14 7.29 
 88 NGC520   1 24 33.5   3 48  6.0 36.300 0.100  50 10 4.00 0.40 0.017 0.008 <4.0                      1.66 7.24 
 89 NGC520   1 24 33.8   3 47 54.9 36.290 0.070  50 10 4.00 0.40 0.016 0.007 <4.0                      1.99 7.21 
 90 NGC520   1 24 33.6   3 47 52.0 36.270 0.090  40 10 3.80 0.50 0.030 0.010 <4.0                     13.85 7.03 
 91 NGC520   1 24 33.2   3 48  9.2 36.300 0.100  43  7 3.90 0.30 0.023 0.007 <4.0                     24.43 6.85 
 92 NGC520   1 24 33.9   3 47 53.9 36.200 0.200  40 10 3.90 0.50 0.020 0.009 <4.0                      0.78 7.32 
 93 NGC520   1 24 33.8   3 47 57.6 36.200 0.100  40 10 3.80 0.50 0.030 0.010 <4.0                     32.55 6.82 
 94 NGC520   1 24 35.3   3 47 31.9 36.200 0.100  40 20 3.80 0.60 0.020 0.010 <4.0                     23.88 6.86 
 95 NGC520   1 24 35.4   3 47 31.7 36.170 0.090  40 20 3.80 0.70 0.020 0.010 <4.0                      8.04 7.09 
 96 NGC520   1 24 33.3   3 48  4.6 36.200 0.100  30 10 3.60 0.60 0.030 0.020 <4.0                     27.92 6.83 
 97 NGC520   1 24 35.6   3 47 31.9 36.200 0.200  40 20 3.80 0.70 0.020 0.010 <4.0                      3.66 7.12 
 98 NGC520   1 24 35.4   3 47 29.9 36.100 0.100  40 20 3.80 0.70 0.020 0.010 <4.0                     20.95 6.97 
 99 NGC520   1 24 35.3   3 47 31.4 36.100 0.100  40  9 3.80 0.40 0.021 0.009 <4.0                     32.65 6.82 
  1 UGC3995  7 44 11.3  29 15 13.1 40.290 0.040 270 10 7.09 0.08 0.140 0.010 43.0  3.0   50.0   10.0  17.66 6.95 
  2 UGC3995  7 44 11.1  29 14 34.6 40.060 0.060 390 30 7.20 0.10 0.064 0.009 8.0   1.0    1.7    0.9  11.48 7.05 
  3 UGC3995  7 44 12.1  29 15 11.6 39.980 0.040 330 20 7.06 0.09 0.077 0.007 8.0   2.0    2.0    1.0  17.00 6.98 
  4 UGC3995  7 44 11.8  29 15 13.3 39.970 0.030 360 20 7.11 0.09 0.066 0.006 7.0   1.0    1.6    0.8  35.25 6.82 
  5 UGC3995  7 44 11.4  29 14 36.9 39.930 0.040 290 10 6.95 0.09 0.087 0.007 7.0   2.0    2.0    1.0  18.21 6.98 
  6 UGC3995  7 44 10.6  29 14 46.4 39.820 0.070 280 20 6.90 0.10 0.079 0.009 5.1   0.9    1.1    0.6   2.94 7.14 
  7 UGC3995  7 44 11.6  29 14 39.8 39.800 0.060 350 20 7.00 0.10 0.057 0.006 <4.0                     11.49 7.05 
  8 UGC3995  7 44 11.2  29 14 55.4 39.580 0.030 390 20 6.97 0.09 0.037 0.003 <4.0                      3.77 7.12 
  9 UGC3995  7 44 14.6  29 14 54.2 39.530 0.040 280 20 6.70 0.10 0.058 0.008 <4.0                      0.61 7.36 
 10 UGC3995  7 44 11.6  29 14 46.7 39.470 0.040 250 30 6.60 0.20 0.060 0.010 6.0   1.0    3.0    2.0   5.84 7.10 
 11 UGC3995  7 44 10.7  29 14 51.9 39.440 0.040 250 20 6.60 0.20 0.060 0.010 <4.0                      3.60 7.12 
 12 UGC3995  7 44 11.6  29 14 49.6 39.410 0.030 280 20 6.70 0.10 0.050 0.006 <4.0                      4.67 7.11 
 13 UGC3995  7 44  7.6  29 15  8.8 39.390 0.040 240 20 6.60 0.10 0.062 0.008 <4.0                     53.37 6.81 
 14 UGC3995  7 44  7.8  29 15  7.4 39.280 0.030 260 10 6.60 0.10 0.048 0.005 <4.0                     21.83 6.93 
 15 UGC3995  7 44  8.0  29 15  9.8 39.280 0.060 240 20 6.50 0.20 0.060 0.010 <4.0                     24.69 6.85 
 16 UGC3995  7 44 14.6  29 14 53.7 39.230 0.040 250 10 6.50 0.10 0.049 0.005 <4.0                      0.51 7.38 
 17 UGC3995  7 44  6.8  29 14 59.1 39.210 0.070 300 40 6.60 0.20 0.037 0.009 <4.0                     12.54 7.05 
 18 UGC3995  7 44  7.4  29 15  4.1 39.120 0.030 310 20 6.60 0.10 0.032 0.004 <4.0                     18.12 6.97 
 19 UGC3995  7 44  6.7  29 14 57.7 39.120 0.050 310 30 6.60 0.20 0.031 0.005 <4.0                     13.70 7.04 
 20 UGC3995  7 44  8.8  29 15 32.9 39.100 0.030 210 20 6.30 0.10 0.053 0.007 <4.0                      0.29 7.46 
 21 UGC3995  7 44  8.8  29 15  6.3 39.050 0.070 170 20 6.20 0.20 0.070 0.010 13.0  2.0   20.0   10.0  19.45 6.93 
 22 UGC3995  7 44  8.3  29 15 10.5 39.000 0.100 200 10 6.30 0.10 0.052 0.007 8.0   3.0    8.0    9.0  19.45 6.93 
 23 UGC3995  7 44  6.8  29 14 58.5 38.900 0.040 190 20 6.10 0.20 0.052 0.009 5.0   2.0    4.0    5.0   9.87 7.07 
 24 UGC3995  7 44  6.7  29 15  0.7 38.890 0.050 170 20 6.10 0.20 0.060 0.010 <4.0                     25.74 6.84 
 25 UGC3995  7 44  5.9  29 14 59.2 38.870 0.080 170 20 6.10 0.20 0.060 0.010 13.0  1.0   30.0   20.0  25.95 6.84 
 26 UGC3995  7 44 14.6  29 14 53.9 38.860 0.050 190 30 6.20 0.30 0.050 0.010 <4.0                      0.59 7.37 
 27 UGC3995  7 44  7.7  29 14 57.9 38.830 0.070 150 20 6.00 0.20 0.070 0.020 <4.0                     17.99 6.97 
 28 UGC3995  7 44  7.6  29 14 59.7 38.820 0.050 170 30 6.00 0.30 0.050 0.020 <4.0                     40.04 6.82 
 29 UGC3995  7 44  6.4  29 14 41.9 38.820 0.060 190 20 6.10 0.20 0.047 0.009 <4.0                     22.73 6.93 
 30 UGC3995  7 44  8.4  29 15  7.7 38.770 0.080 200 30 6.10 0.20 0.040 0.010 <4.0                     29.87 6.83 
 31 UGC3995  7 44  7.1  29 14 57.4 38.760 0.060 160 20 6.00 0.20 0.060 0.010 <4.0                      5.56 7.10 
 32 UGC3995  7 44  8.2  29 14 55.2 38.730 0.080 170 30 6.00 0.30 0.050 0.010 <4.0                     13.47 7.04 
 33 UGC3995  7 44  7.0  29 14 48.2 38.700 0.100 150 40 5.90 0.50 0.060 0.030 <4.0                     39.89 6.82 
 34 UGC3995  7 44  8.4  29 15  3.9 38.660 0.060 150 20 5.90 0.30 0.060 0.010 <4.0                     79.81 6.80 
 35 UGC3995  7 44 14.7  29 14 53.5 38.620 0.040 190 30 6.00 0.20 0.035 0.008 <4.0                      2.04 7.21 
 36 UGC3995  7 44  7.9  29 14 51.0 38.610 0.090 160 30 5.90 0.30 0.050 0.010 <4.0                     37.26 6.82 
 37 UGC3995  7 44  7.4  29 14 48.3 38.540 0.060 130 30 5.80 0.40 0.060 0.020 <4.0                     27.68 6.83 
 38 UGC3995  7 44 10.1  29 14 29.1 38.540 0.050 180 30 5.90 0.30 0.040 0.010 <4.0                     24.82 6.85 
 39 UGC3995  7 44  8.8  29 15 32.8 38.500 0.100 110 30 5.60 0.40 0.070 0.030 <4.0                      0.03 7.71 
 40 UGC3995  7 44 10.3  29 14 29.5 38.400 0.100 140 30 5.70 0.30 0.050 0.020 <4.0                     23.69 6.86 
 41 UGC3995  7 44  9.1  29 14 50.3 38.420 0.050 140 40 5.70 0.50 0.050 0.020 <4.0                     13.12 7.04 
 43 UGC3995  7 44 10.4  29 14 30.8 38.300 0.100 100 40 5.40 0.60 0.060 0.040 <4.0                     17.23 6.96 
 44 UGC3995  7 44 11.2  29 15 13.4 38.200 0.200 140 50 5.60 0.60 0.040 0.020 <4.0                     32.52 6.82 
 45 UGC3995  7 44  9.2  29 14 51.3 38.100 0.100 120 30 5.50 0.50 0.040 0.020 <4.0                      7.05 7.09 
 46 UGC3995  7 44 11.0  29 14 33.9 38.100 0.100  90 10 5.30 0.30 0.060 0.020 <4.0                     13.89 7.03 
  1 NGC3788 11 39 42.5  31 54 34.0 39.700 0.020 280 10 6.81 0.07 0.072 0.005 11.9  0.9    7.0    2.0  23.29 6.88 
  2 NGC3788 11 39 42.3  31 54 32.6 39.580 0.040 200 20 6.50 0.10 0.100 0.010 <4.0                     14.92 7.02 
  3 NGC3788 11 39 39.3  31 54  6.5 39.510 0.020 263  9 6.68 0.06 0.063 0.004 12.0  1.0   10.0    3.0   9.22 7.09 
  4 NGC3788 11 39 42.4  31 54 33.5 39.350 0.050 248  9 6.56 0.08 0.057 0.004 10.0  0.8    8.0    2.0  22.18 6.88 
  5 NGC3788 11 39 41.6  31 54 22.2 39.200 0.040 140 10 6.10 0.20 0.110 0.020 <4.0                     62.47 6.80 
  6 NGC3788 11 39 42.3  31 54 34.2 39.060 0.040 140 10 6.00 0.10 0.100 0.010 17.0  5.0   40.0   30.0  11.57 7.05 
  7 NGC3788 11 39 41.4  31 54 23.3 38.950 0.020 220 10 6.28 0.09 0.044 0.004 9.0   1.0   11.0    4.0  27.41 6.83 
  8 NGC3788 11 39 42.4  31 54 33.8 38.940 0.030 140 10 6.00 0.20 0.080 0.010 11.0  2.0   20.0   10.0  21.79 6.94 
  9 NGC3788 11 39 42.0  31 54 19.4 38.920 0.040 200 10 6.20 0.10 0.049 0.006 <4.0                     21.81 6.93 
 10 NGC3788 11 39 42.4  31 54 21.8 38.910 0.040 140 10 6.00 0.10 0.080 0.010 <4.0                     20.87 6.97 
 11 NGC3788 11 39 42.7  31 54 24.7 38.900 0.040 230 10 6.30 0.10 0.038 0.004 <4.0                     10.54 7.06 
 12 NGC3788 11 39 43.2  31 54 45.5 38.760 0.030 110 10 5.70 0.20 0.100 0.020 <4.0                     18.23 6.98 
 13 NGC3788 11 39 43.1  31 54 26.6 38.710 0.030 220 10 6.20 0.10 0.033 0.003 <4.0                     11.71 7.05 
 14 NGC3788 11 39 42.5  31 54 33.8 38.710 0.050 120 10 5.80 0.20 0.080 0.010 8.0   2.0   20.0   10.0  26.08 6.84 
 15 NGC3788 11 39 43.5  31 54 43.5 38.580 0.040 120 10 5.70 0.10 0.070 0.010 <4.0                      9.18 7.09 
 16 NGC3788 11 39 43.4  31 54 29.1 38.550 0.050  90 20 5.50 0.30 0.110 0.030 <4.0                     13.42 7.04 
 17 NGC3788 11 39 42.6  31 54 34.1 38.320 0.020 140 30 5.70 0.30 0.040 0.010 <4.0                     31.68 6.82 
 18 NGC3788 11 39 42.7  31 54 37.6 38.290 0.030 160 20 5.70 0.20 0.034 0.006 <4.0                     21.83 6.93 
 19 NGC3788 11 39 43.7  31 54 32.4 38.190 0.030 100 20 5.40 0.40 0.060 0.020 <4.0                     10.07 7.06 
 20 NGC3788 11 39 43.9  31 54 45.1 38.180 0.030 150 20 5.60 0.20 0.032 0.006 <4.0                     16.48 7.00 
 21 NGC3788 11 39 43.9  31 54 36.4 38.070 0.020  60 10 5.00 0.40 0.100 0.040 <4.0                     34.75 6.82 
 22 NGC3788 11 39 44.0  31 54 38.6 37.780 0.040  50 20 4.80 0.50 0.090 0.050 <4.0                     26.43 6.84 
 23 NGC3788 11 39 44.2  31 54 44.8 37.700 0.100  60 10 4.80 0.40 0.060 0.020 <4.0                     38.65 6.82 
 24 NGC3788 11 39 43.1  31 54 55.9 37.540 0.070  70 20 4.80 0.50 0.050 0.020 <4.0                     16.15 7.00 
 25 NGC3788 11 39 44.2  31 54 42.0 37.470 0.050  50 20 4.50 0.70 0.080 0.050 <4.0                     42.35 6.81 
 26 NGC3788 11 39 42.8  31 54 36.3 37.200 0.200  60 20 4.60 0.70 0.040 0.030 <4.0                     40.03 6.82 
  1 NGC3786 11 39 45.0  31 55 30.7 39.860 0.020 300 10 6.93 0.08 0.078 0.006 16.5  0.7   11.0    2.0  18.88 6.88 
  2 NGC3786 11 39 45.3  31 55 24.0 39.690 0.020 240 10 6.71 0.09 0.088 0.008 7.0   1.0    3.0    1.0   8.79 7.09 
  3 NGC3786 11 39 45.0  31 55 32.9 39.580 0.030 224  8 6.61 0.06 0.086 0.006 15.9  0.4   16.0    2.0  21.14 6.95 
  4 NGC3786 11 39 44.3  31 55 40.1 39.440 0.070 240 10 6.60 0.10 0.065 0.007 15.0  1.0   16.0    5.0   9.96 7.07 
  5 NGC3786 11 39 44.3  31 55 41.8 39.320 0.040 270 20 6.60 0.10 0.049 0.005 8.2   0.9    5.0    2.0   6.71 7.09 
  6 NGC3786 11 39 45.0  31 55 41.1 39.270 0.020 260 10 6.55 0.06 0.048 0.003 11.0  0.7   10.0    2.0  18.40 6.99 
  7 NGC3786 11 39 44.2  31 55 42.5 39.080 0.030 223  8 6.35 0.07 0.049 0.003 14.0  2.0   23.0    8.0   7.29 7.09 
  8 NGC3786 11 39 45.1  31 55 38.5 39.000 0.030 160 10 6.10 0.10 0.080 0.010 <4.0                     56.05 6.80 
  9 NGC3786 11 39 45.1  31 55 41.5 38.840 0.030 170 10 6.10 0.10 0.054 0.007 <4.0                     28.34 6.83 
 10 NGC3786 11 39 44.0  31 55 37.7 38.830 0.040 190 20 6.10 0.20 0.048 0.008 <4.0                     37.42 6.82 
 11 NGC3786 11 39 44.0  31 55 51.1 38.780 0.040 200 10 6.10 0.10 0.041 0.005 <4.0                     38.85 6.82 
 12 NGC3786 11 39 45.1  31 55 46.3 38.620 0.030 210 10 6.10 0.10 0.031 0.003 <4.0                     23.12 6.90 
 13 NGC3786 11 39 45.3  31 55 59.6 38.570 0.020 150 20 5.80 0.20 0.049 0.008 <4.0                     11.50 7.05 
 14 NGC3786 11 39 44.0  31 55 53.0 38.530 0.030 110 20 5.60 0.30 0.070 0.020 <4.0                     49.19 6.81 
 15 NGC3786 11 39 44.0  31 55 55.6 38.510 0.030 160 20 5.80 0.20 0.042 0.008 <4.0                     51.71 6.81 
 16 NGC3786 11 39 44.0  31 56  1.6 38.470 0.040 110 10 5.60 0.20 0.070 0.010 <4.0                     22.48 6.95 
 17 NGC3786 11 39 44.1  31 56  3.5 38.430 0.030 100 10 5.50 0.20 0.080 0.010 <4.0                     38.78 6.82 
 18 NGC3786 11 39 44.0  31 56  7.4 38.340 0.020 210 20 6.00 0.20 0.023 0.004 <4.0                     44.36 6.81 
 19 NGC3786 11 39 44.1  31 56 10.4 38.250 0.030 150 10 5.70 0.20 0.035 0.006 <4.0                     45.11 6.81 
 20 NGC3786 11 39 44.8  31 56  1.7 38.220 0.040 110 10 5.50 0.20 0.050 0.010 <4.0                      6.93 7.09 
 21 NGC3786 11 39 44.1  31 56 14.7 38.210 0.030 100 10 5.40 0.20 0.060 0.010 <4.0                     33.51 6.82 
 22 NGC3786 11 39 44.1  31 56 20.1 38.190 0.030 140 20 5.60 0.20 0.035 0.007 <4.0                     18.09 6.97 
 23 NGC3786 11 39 44.0  31 56 11.9 37.970 0.030  80 20 5.20 0.50 0.060 0.030 <4.0                     29.20 6.83 
 24 NGC3786 11 39 44.1  31 56 16.2 37.970 0.030 110 20 5.40 0.30 0.040 0.010 <4.0                     22.52 6.94 
 25 NGC3786 11 39 44.7  31 56  9.3 37.960 0.040 110 20 5.30 0.30 0.040 0.010 <4.0                     40.14 6.82 
 26 NGC3786 11 39 44.1  31 56 21.4 37.950 0.030  80 20 5.10 0.40 0.060 0.020 <4.0                      8.33 7.09 
 27 NGC3786 11 39 44.2  31 56 24.1 37.940 0.020  90 20 5.20 0.30 0.050 0.020 <4.0                     27.20 6.83 
 28 NGC3786 11 39 44.2  31 56 26.9 37.870 0.040 110 10 5.30 0.20 0.035 0.006 <4.0                     18.33 6.98 
 29 NGC3786 11 39 44.4  31 56 29.8 37.780 0.040  60 20 4.80 0.60 0.090 0.050 <4.0                     37.38 6.82 
 30 NGC3786 11 39 44.3  31 56 31.2 37.700 0.100  90 10 5.10 0.30 0.040 0.010 <4.0                     17.66 6.95 
 31 NGC3786 11 39 44.5  31 56 10.5 37.670 0.040  90 20 5.10 0.30 0.040 0.010 <4.0                     22.86 6.92 
 32 NGC3786 11 39 44.2  31 56 31.6 37.630 0.070  90 10 5.00 0.30 0.040 0.010 <4.0                     12.40 7.05 
  1 NGC2782  9 14  5.1  40  6 43.8 39.800 0.020 166  6 6.52 0.07 0.170 0.010 28.0  3.0   40.0   10.0  63.41 6.80 
  2 NGC2782  9 14  4.1  40  6 47.2 39.340 0.010 128  5 6.12 0.06 0.150 0.010 21.0  2.0   50.0   10.0  21.63 6.96 
  3 NGC2782  9 14  4.4  40  6 46.3 38.430 0.040 148  4 5.76 0.06 0.042 0.002 <4.0                     43.03 6.81 
  4 NGC2782  9 14  4.2  40  6 43.4 38.270 0.040 116  9 5.50 0.10 0.052 0.007 <4.0                     24.47 6.85 
  5 NGC2782  9 14  4.2  40  6 48.0 38.210 0.030 164  5 5.72 0.06 0.028 0.002 14.6  0.9   80.0   20.0  31.72 6.82 
  6 NGC2782  9 14  4.0  40  7 10.4 38.150 0.030 169  8 5.71 0.09 0.025 0.002 <4.0                     63.24 6.80 
  7 NGC2782  9 14  4.5  40  7 15.9 38.120 0.050 153  4 5.63 0.07 0.029 0.002 <4.0                     48.45 6.81 
  8 NGC2782  9 14  3.9  40  7  9.9 38.100 0.200  53  5 4.90 0.20 0.140 0.030 35.0  3.0  900.0  400.0  84.52 6.79 
  9 NGC2782  9 14  4.2  40  6 42.1 38.030 0.050 150 10 5.60 0.10 0.025 0.003 <4.0                     18.57 6.98 
 10 NGC2782  9 14  4.9  40  6 56.4 38.010 0.060 126  5 5.44 0.08 0.033 0.003 5.0   1.0   15.0    9.0  37.47 6.82 
 11 NGC2782  9 14  4.6  40  6 45.6 37.950 0.030  63  7 5.00 0.20 0.090 0.020 <4.0                     46.24 6.81 
 12 NGC2782  9 14  3.9  40  6 49.4 37.910 0.020  86  9 5.10 0.20 0.052 0.009 <4.0                      8.78 7.09 
 13 NGC2782  9 14  4.9  40  6 47.6 37.820 0.020 210 10 5.70 0.10 0.013 0.001 15.0  2.0  110.0   40.0  79.30 6.80 
 14 NGC2782  9 14  5.0  40  6 58.1 37.800 0.030 168  6 5.53 0.07 0.017 0.001 <4.0                     25.81 6.84 
 15 NGC2782  9 14  4.5  40  6 55.1 37.800 0.040 109  6 5.20 0.10 0.033 0.003 <4.0                     27.69 6.83 
 16 NGC2782  9 14  4.7  40  7 15.7 37.790 0.020  40 10 4.60 0.50 0.150 0.070 <4.0                     65.19 6.80 
 17 NGC2782  9 14  4.1  40  7 11.1 37.780 0.010  40 10 4.50 0.50 0.160 0.080 <4.0                     82.69 6.79 
 18 NGC2782  9 14  5.3  40  6 46.2 37.730 0.030  70  4 4.90 0.10 0.059 0.006 <4.0                     55.25 6.80 
 19 NGC2782  9 14  4.3  40  6 57.2 37.680 0.030 190 10 5.60 0.10 0.012 0.001 22.0  3.0  300.0  100.0  12.15 7.05 
 20 NGC2782  9 14  4.9  40  7 16.2 37.620 0.040  43  9 4.50 0.30 0.110 0.040 <4.0                     46.88 6.81 
 21 NGC2782  9 14 11.1  40  6 36.9 37.580 0.020 157  7 5.38 0.07 0.015 0.001 <4.0                     12.31 7.05 
 22 NGC2782  9 14  4.5  40  6 56.5 37.580 0.070 114  7 5.20 0.10 0.024 0.003 <4.0                     20.17 6.98 
 23 NGC2782  9 14  4.5  40  6 58.1 37.540 0.070  85  4 5.00 0.10 0.035 0.004 19.0  2.0  400.0  100.0  12.53 7.05 
 24 NGC2782  9 14  3.9  40  7 11.6 37.540 0.030 120 10 5.20 0.10 0.020 0.003 <4.0                     55.30 6.80 
 25 NGC2782  9 14 10.6  40  6 58.5 37.480 0.030  98  7 5.00 0.10 0.027 0.003 4.0   2.0   20.0   20.0  60.73 6.80 
 26 NGC2782  9 14  5.3  40  6 40.6 37.400 0.040  90 10 4.90 0.20 0.026 0.005 <4.0                     54.74 6.81 
 27 NGC2782  9 14  5.1  40  6 40.4 37.390 0.030 150 10 5.30 0.10 0.013 0.002 <4.0                     54.42 6.81 
 28 NGC2782  9 14  4.7  40  6 43.8 37.380 0.050 110 10 5.00 0.20 0.020 0.004 <4.0                     27.01 6.83 
 29 NGC2782  9 14  4.9  40  6 58.1 37.370 0.010  60 10 4.60 0.30 0.050 0.020 <4.0                     25.35 6.85 
 30 NGC2782  9 14  6.7  40  6 10.8 37.330 0.030 142  9 5.20 0.10 0.013 0.001 <4.0                     21.11 6.97 
 31 NGC2782  9 14  5.4  40  6 42.8 37.300 0.030  80 10 4.80 0.20 0.031 0.007 <4.0                     48.10 6.81 
 32 NGC2782  9 14  4.9  40  6 50.7 37.290 0.050 130 10 5.10 0.10 0.014 0.002 <4.0                     98.50 6.79 
 33 NGC2782  9 14  4.9  40  6 55.6 37.280 0.020  60 10 4.60 0.30 0.050 0.010 <4.0                     46.59 6.81 
 34 NGC2782  9 14  4.9  40  6 57.0 37.260 0.060  82  9 4.80 0.20 0.027 0.005 11.0  2.0  200.0  100.0  32.86 6.82 
 35 NGC2782  9 14  4.9  40  7 15.4 37.260 0.050  70 10 4.60 0.30 0.040 0.010 <4.0                     51.55 6.81 
 36 NGC2782  9 14  3.5  40  7  5.8 37.170 0.030 130 20 5.00 0.20 0.012 0.003 <4.0                     46.62 6.81 
 37 NGC2782  9 14  5.3  40  6 42.0 37.150 0.040 120 10 5.00 0.20 0.013 0.002 <4.0                     68.05 6.80 
 38 NGC2782  9 14  5.3  40  6 43.0 37.150 0.020  88  6 4.80 0.10 0.021 0.002 15.0  2.0  400.0  200.0  71.26 6.80 
 39 NGC2782  9 14  5.4  40  6 45.7 37.130 0.050  80 10 4.70 0.20 0.023 0.005 <4.0                     38.70 6.82 
 40 NGC2782  9 14  3.7  40  6 52.5 37.130 0.040  74  7 4.70 0.20 0.027 0.004 12.0  2.0  300.0  200.0  39.64 6.82 
 41 NGC2782  9 14  3.9  40  7  9.3 37.110 0.050  99  5 4.80 0.10 0.017 0.002 <4.0                     80.91 6.80 
 42 NGC2782  9 14  4.9  40  7 20.6 37.080 0.050 110 10 4.90 0.20 0.015 0.003 16.0  4.0  400.0  400.0  21.23 6.95 
 43 NGC2782  9 14  3.9  40  7 11.7 37.080 0.040  88  6 4.80 0.10 0.020 0.002 <4.0                     52.00 6.81 
 45 NGC2782  9 14  5.2  40  6 41.9 37.070 0.040 100 10 4.80 0.20 0.016 0.003 <4.0                     83.57 6.79 
 46 NGC2782  9 14  5.0  40  6 48.0 37.060 0.040  70 20 4.50 0.40 0.030 0.010 <4.0                     63.53 6.80 
 47 NGC2782  9 14  4.9  40  7 19.2 37.060 0.060 110 10 4.90 0.20 0.014 0.003 <4.0                     26.98 6.83 
 48 NGC2782  9 14  4.7  40  7 16.9 37.100 0.200  29  4 4.00 0.30 0.100 0.030 21.0  8.0 1000.0 2000.0  47.23 6.81 
 49 NGC2782  9 14  4.1  40  7 11.6 37.050 0.040  59  6 4.50 0.20 0.034 0.006 <4.0                     76.55 6.80 
 50 NGC2782  9 14  9.9  40  6 48.4 37.040 0.020  40 10 4.10 0.40 0.070 0.030 <4.0                    122.57 6.78 
 51 NGC2782  9 14  5.3  40  6 34.4 37.040 0.040  80 10 4.70 0.30 0.022 0.006 <4.0                     20.47 6.89 
 52 NGC2782  9 14  5.3  40  6 44.1 37.020 0.030  90 10 4.70 0.20 0.018 0.004 <4.0                     61.43 6.80 
 53 NGC2782  9 14  5.0  40  6 45.1 37.020 0.030 110 20 4.90 0.20 0.012 0.003 <4.0                     66.93 6.80 
 54 NGC2782  9 14  3.7  40  7  1.8 37.020 0.030 100 10 4.80 0.20 0.015 0.002 <4.0                     23.88 6.86 
 55 NGC2782  9 14  4.4  40  7 14.8 36.980 0.030  70 20 4.50 0.40 0.030 0.010 <4.0                     61.39 6.80 
 56 NGC2782  9 14  3.8  40  7  8.7 36.960 0.040 110 10 4.80 0.20 0.013 0.002 <4.0                     78.13 6.80 
 57 NGC2782  9 14  4.2  40  7 13.3 36.960 0.020  60 20 4.40 0.60 0.030 0.020 <4.0                     69.70 6.80 
 58 NGC2782  9 14  5.2  40  6 41.0 36.960 0.070  65  9 4.50 0.20 0.027 0.007 <4.0                     71.62 6.80 
 59 NGC2782  9 14  5.0  40  6 57.2 36.950 0.070  80 10 4.60 0.20 0.020 0.005 <4.0                     27.19 6.83 
 60 NGC2782  9 14  5.0  40  6 59.0 36.950 0.030  50 10 4.40 0.30 0.040 0.010 <4.0                     22.94 6.91 
 61 NGC2782  9 14  4.3  40  7  4.4 36.950 0.060  70 10 4.50 0.30 0.025 0.008 <4.0                     24.60 6.85 
 62 NGC2782  9 14  4.5  40  7 10.7 36.940 0.030  50 10 4.40 0.40 0.030 0.010 <4.0                     46.98 6.81 
 63 NGC2782  9 14  4.7  40  7 17.6 36.940 0.050  90 20 4.70 0.40 0.015 0.006 <4.0                     43.09 6.81 
 64 NGC2782  9 14  4.0  40  7 12.2 36.920 0.070  68  7 4.50 0.20 0.024 0.004 <4.0                     59.58 6.80 
 65 NGC2782  9 14 10.9  40  6 14.2 36.890 0.030  40 10 4.10 0.40 0.050 0.020 <4.0                    182.82 6.77 
 66 NGC2782  9 14  3.9  40  6 13.3 36.890 0.050  59  5 4.40 0.10 0.029 0.004 <4.0                     30.83 6.83 
 67 NGC2782  9 14  5.2  40  6 34.9 36.890 0.050  60 10 4.40 0.30 0.030 0.010 <4.0                     17.82 6.96 
 68 NGC2782  9 14  5.3  40  6 42.8 36.880 0.050  80 10 4.60 0.30 0.017 0.005 <4.0                     75.50 6.80 
 69 NGC2782  9 14  5.1  40  6 51.2 36.840 0.060  60 10 4.40 0.40 0.024 0.008 <4.0                    128.26 6.78 
 70 NGC2782  9 14  5.3  40  6 57.0 36.840 0.050  72  9 4.50 0.20 0.020 0.004 <4.0                     18.26 6.98 
 71 NGC2782  9 14  5.1  40  7  0.0 36.820 0.060 110 20 4.70 0.30 0.011 0.004 <4.0                     18.52 6.99 
 72 NGC2782  9 14  4.6  40  6 57.2 36.820 0.060  50 10 4.20 0.50 0.040 0.020 <4.0                     23.74 6.86 
 73 NGC2782  9 14  4.7  40  7 15.5 36.810 0.030  50 20 4.30 0.50 0.030 0.020 <4.0                     69.08 6.80 
 74 NGC2782  9 14  3.7  40  7  4.7 36.800 0.020  41  9 4.10 0.30 0.040 0.020 <4.0                     50.99 6.81 
 75 NGC2782  9 14  2.8  40  7  3.8 36.800 0.100 100 10 4.70 0.20 0.012 0.002 <4.0                     28.45 6.83 
 76 NGC2782  9 14  3.1  40  7  7.2 36.790 0.050  83  7 4.60 0.10 0.015 0.002 <4.0                     37.51 6.82 
 78 NGC2782  9 14  4.7  40  6 28.5 36.800 0.100  50 10 4.20 0.40 0.030 0.010 <4.0                     11.68 7.05 
 79 NGC2782  9 14  5.2  40  7  1.4 36.750 0.040  60  8 4.30 0.20 0.024 0.005 <4.0                     15.92 6.92 
 80 NGC2782  9 14  2.7  40  6 49.6 36.740 0.050  51  9 4.20 0.30 0.030 0.009 <4.0                     76.46 6.80 
 81 NGC2782  9 14  4.2  40  7  6.1 36.740 0.030  80 10 4.50 0.30 0.016 0.005 <4.0                     46.87 6.81 
 82 NGC2782  9 14  3.8  40  7  8.2 36.740 0.060  86  8 4.60 0.20 0.014 0.002 <4.0                     86.30 6.79 
 83 NGC2782  9 14  2.5  40  6 55.8 36.720 0.040  45  8 4.10 0.30 0.040 0.010 <4.0                     49.59 6.81 
 84 NGC2782  9 14  3.1  40  7  5.6 36.720 0.050  47  9 4.20 0.30 0.030 0.010 <4.0                     36.71 6.82 
 85 NGC2782  9 14  2.5  40  7  0.7 36.710 0.080  50 20 4.20 0.50 0.030 0.010 14.0  2.0  700.0  700.0  16.27 7.00 
 86 NGC2782  9 14  2.3  40  6 59.5 36.700 0.050  80 10 4.50 0.20 0.014 0.003 <4.0                     60.48 6.80 
 88 NGC2782  9 14  5.7  40  6 38.9 36.680 0.030  69  8 4.40 0.20 0.018 0.003 <4.0                     30.02 6.83 
 89 NGC2782  9 14  5.4  40  6 41.0 36.680 0.050  64  8 4.30 0.20 0.020 0.004 6.0   8.0  100.0  400.0  49.61 6.81 
 90 NGC2782  9 14  6.8  40  7 14.1 36.670 0.040  70 20 4.40 0.40 0.018 0.008 <4.0                     12.05 7.05 
 91 NGC2782  9 14  4.6  40  6 56.0 36.670 0.040  60 20 4.30 0.40 0.020 0.010 <4.0                     28.01 6.83 
 92 NGC2782  9 14  6.9  40  7 22.5 36.670 0.080  63  7 4.30 0.20 0.020 0.004 <4.0                     20.17 6.98 
 93 NGC2782  9 14  4.1  40  7  8.4 36.670 0.080  90 20 4.50 0.40 0.012 0.005 <4.0                     63.32 6.80 
 94 NGC2782  9 14  2.5  40  6 54.4 36.670 0.040  50 10 4.10 0.30 0.030 0.010 <4.0                     64.15 6.80 
 95 NGC2782  9 14  3.2  40  7  4.6 36.660 0.060  50 10 4.20 0.40 0.030 0.010 <4.0                     53.27 6.81 
 96 NGC2782  9 14  2.6  40  7  0.1 36.650 0.050  60 10 4.30 0.40 0.020 0.007 4.0   3.0  100.0  100.0  25.20 6.85 
 97 NGC2782  9 14  2.7  40  7  1.4 36.640 0.070  60 10 4.30 0.40 0.020 0.007 <4.0                     27.82 6.83 
 98 NGC2782  9 14  5.1  40  6 32.9 36.620 0.050  40 20 4.00 0.70 0.040 0.030 <4.0                     22.75 6.92 
 99 NGC2782  9 14  5.8  40  6 40.1 36.620 0.080  80 20 4.40 0.40 0.014 0.006 <4.0                     24.27 6.85 
100 NGC2782  9 14  5.6  40  6 41.8 36.620 0.050  70 10 4.30 0.30 0.017 0.006 <4.0                     32.32 6.82 
101 NGC2782  9 14  5.4  40  7  4.4 36.610 0.020  40 20 4.00 0.70 0.030 0.020 <4.0                     11.37 7.05 
102 NGC2782  9 14  5.0  40  7  2.0 36.610 0.030  50  7 4.10 0.20 0.027 0.006 <4.0                     20.25 6.98 
103 NGC2782  9 14  2.5  40  6 47.4 36.600 0.040  40 10 4.00 0.50 0.030 0.020 <4.0                    138.71 6.78 
104 NGC2782  9 14  4.7  40  7 13.7 36.600 0.080  50 10 4.20 0.40 0.023 0.008 <4.0                     58.19 6.80 
105 NGC2782  9 14  4.5  40  7 12.7 36.590 0.060  70 20 4.30 0.40 0.016 0.006 <4.0                     58.78 6.80 
106 NGC2782  9 14  2.5  40  6 51.8 36.590 0.040  50 10 4.10 0.40 0.030 0.010 <4.0                    154.84 6.77 
107 NGC2782  9 14  2.6  40  6 57.3 36.580 0.030  40 20 4.00 0.60 0.030 0.020 <4.0                     31.40 6.83 
108 NGC2782  9 14  3.6  40  7 13.7 36.580 0.080  60 20 4.20 0.50 0.020 0.010 <4.0                     63.74 6.80 
109 NGC2782  9 14  2.9  40  7  7.6 36.580 0.040  33  6 3.90 0.30 0.050 0.010 <4.0                     88.60 6.79 
111 NGC2782  9 14  5.1  40  6 31.6 36.600 0.100  50 10 4.20 0.30 0.023 0.008 <4.0                     34.17 6.82 
112 NGC2782  9 14  5.6  40  6 43.0 36.560 0.080  60 10 4.20 0.40 0.020 0.008 <4.0                     24.75 6.85 
113 NGC2782  9 14  5.3  40  7  3.5 36.550 0.080  40  7 4.00 0.30 0.030 0.010 <4.0                     13.74 7.04 
114 NGC2782  9 14  2.6  40  6 44.1 36.530 0.070  40 10 4.00 0.50 0.030 0.010 <4.0                     41.28 6.82 
115 NGC2782  9 14  4.2  40  7  5.5 36.520 0.070  70 20 4.30 0.60 0.016 0.009 <4.0                     44.17 6.81 
116 NGC2782  9 14  4.3  40  7  9.2 36.520 0.050  50 10 4.10 0.50 0.020 0.010 <4.0                     48.09 6.81 
117 NGC2782  9 14  4.8  40  6 29.3 36.510 0.040  40 20 4.00 0.60 0.030 0.020 <4.0                     20.69 6.96 
118 NGC2782  9 14  5.7  40  6 41.9 36.490 0.050  50 20 4.00 0.50 0.030 0.010 <4.0                     23.74 6.86 
119 NGC2782  9 14  5.6  40  6 40.5 36.500 0.100  70 20 4.30 0.40 0.014 0.006 <4.0                     35.60 6.82 
120 NGC2782  9 14  5.0  40  6 42.7 36.470 0.060  50 10 4.10 0.50 0.020 0.010 <4.0                     89.72 6.79 
121 NGC2782  9 14  5.2  40  7  5.1 36.500 0.100  50 10 4.00 0.40 0.024 0.009 <4.0                     19.35 6.92 
122 NGC2782  9 14  4.9  40  6 26.1 36.460 0.080  60 20 4.20 0.50 0.017 0.008 <4.0                     18.21 6.98 
123 NGC2782  9 14  5.7  40  6 39.6 36.450 0.060  40  7 3.90 0.30 0.031 0.009 <4.0                     33.82 6.82 
124 NGC2782  9 14  4.8  40  6 56.2 36.400 0.200  50 10 4.10 0.40 0.020 0.007 <4.0                     36.75 6.82 
125 NGC2782  9 14  2.7  40  6 40.8 36.400 0.200  50 10 4.00 0.40 0.030 0.010 <4.0                     73.73 6.80 
126 NGC2782  9 14  1.4  40  6 36.4 36.440 0.050  50 10 4.00 0.40 0.020 0.010 <4.0                     54.98 6.81 
127 NGC2782  9 14  2.7  40  6 57.5 36.440 0.060  36  9 3.80 0.40 0.040 0.020 <4.0                     31.49 6.83 
128 NGC2782  9 14  4.9  40  6 25.4 36.440 0.070  40 10 3.90 0.50 0.030 0.010 <4.0                     17.37 6.95 
129 NGC2782  9 14  4.4  40  6 24.5 36.440 0.060  50 20 4.10 0.70 0.020 0.010 <4.0                     35.46 6.82 
130 NGC2782  9 14  5.7  40  6 45.3 36.400 0.400  50 10 4.00 0.70 0.030 0.020 <4.0                     19.82 6.96 
131 NGC2782  9 14  4.7  40  6 56.0 36.430 0.050  46  9 4.00 0.30 0.025 0.008 <4.0                     30.00 6.83 
132 NGC2782  9 14  4.5  40  7 10.2 36.410 0.060  50 10 4.10 0.40 0.020 0.009 <4.0                     44.80 6.81 
133 NGC2782  9 14  5.2  40  6 42.9 36.410 0.080  40 10 4.00 0.50 0.030 0.010 <4.0                    103.17 6.79 
134 NGC2782  9 14  5.3  40  6 36.7 36.390 0.060  50 10 4.00 0.40 0.022 0.009 <4.0                     21.06 6.98 
135 NGC2782  9 14  4.5  40  7 10.8 36.400 0.100  50 10 4.00 0.40 0.021 0.008 <4.0                     46.98 6.81 
136 NGC2782  9 14  4.5  40  7 13.1 36.400 0.200  46  5 4.00 0.30 0.023 0.007 <4.0                     58.55 6.80 
137 NGC2782  9 14  5.5  40  6 42.3 36.380 0.080  50 10 4.10 0.40 0.019 0.007 <4.0                     36.42 6.82 
138 NGC2782  9 14  3.9  40  6 25.5 36.370 0.090  40 10 3.90 0.40 0.020 0.010 <4.0                     38.65 6.82 
139 NGC2782  9 14  5.6  40  6 43.2 36.400 0.100  50 10 4.00 0.40 0.023 0.009 <4.0                     24.28 6.85 
140 NGC2782  9 14  5.7  40  6 45.0 36.360 0.090  49  8 4.00 0.30 0.021 0.006 <4.0                     18.21 6.98 
141 NGC2782  9 14  5.6  40  6 57.6 36.350 0.080  50 10 4.00 0.50 0.020 0.010 <4.0                     17.04 6.98 
142 NGC2782  9 14  5.4  40  7  4.5 36.320 0.080  50 10 4.00 0.40 0.018 0.008 <4.0                     11.96 7.05 
143 NGC2782  9 14  5.2  40  7  4.0 36.310 0.090  50 20 4.00 0.50 0.020 0.010 <4.0                     17.56 6.95 
144 NGC2782  9 14  5.2  40  7  6.2 36.300 0.100  40 20 3.90 0.70 0.020 0.020 <4.0                     19.05 6.89 
145 NGC2782  9 14  4.3  40  7  7.1 36.300 0.200  40 10 3.90 0.60 0.020 0.010 <4.0                     54.16 6.81 
147 NGC2782  9 14  5.0  40  6 43.6 36.280 0.090  50 10 4.00 0.30 0.018 0.006 <4.0                     84.79 6.79 
148 NGC2782  9 14  5.3  40  6 57.0 36.300 0.100  40 20 3.90 0.60 0.020 0.020 <4.0                     16.94 6.98 
149 NGC2782  9 14  6.2  40  6 44.7 36.280 0.080  46  6 3.90 0.20 0.021 0.005 <4.0                      9.72 7.07 
150 NGC2782  9 14  5.2  40  6 42.9 36.300 0.100  40 20 3.80 0.70 0.030 0.020 <4.0                    103.17 6.79 
151 NGC2782  9 14  5.3  40  7  6.4 36.250 0.070  50 20 3.90 0.70 0.020 0.010 <4.0                     21.99 6.89 
152 NGC2782  9 14  5.7  40  6 44.3 36.300 0.100  40 10 3.90 0.50 0.020 0.010 <4.0                     16.96 6.98 
153 NGC2782  9 14  5.3  40  6 43.4 36.250 0.080  50 10 3.90 0.40 0.020 0.009 <4.0                     76.56 6.80 
154 NGC2782  9 14  5.0  40  6 45.5 36.240 0.070  39  8 3.80 0.30 0.025 0.009 <4.0                     60.89 6.80 
155 NGC2782  9 14  5.7  40  6 43.1 36.220 0.070  40 10 3.70 0.50 0.030 0.020 <4.0                     20.53 6.91 
156 NGC2782  9 14  5.9  40  6 48.1 36.200 0.100  50 20 3.90 0.70 0.020 0.010 <4.0                     70.57 6.80 
157 NGC2782  9 14  5.8  40  6 49.0 36.220 0.070  30  7 3.60 0.40 0.040 0.010 <4.0                     66.02 6.80 
158 NGC2782  9 14  6.0  40  6 54.8 36.220 0.060  50 30 3.90 0.90 0.020 0.020 <4.0                      8.86 7.09 
159 NGC2782  9 14  5.1  40  6 42.2 36.210 0.080  40 10 3.70 0.60 0.030 0.020 <4.0                    112.37 6.78 
160 NGC2782  9 14  5.6  40  6 40.8 36.190 0.090  50 10 3.90 0.50 0.017 0.008 <4.0                     35.48 6.82 
161 NGC2782  9 14  5.2  40  6 45.7 36.190 0.040  36  7 3.70 0.30 0.027 0.008 <4.0                     67.41 6.80 
162 NGC2782  9 14  5.1  40  6 40.9 36.200 0.100  40 10 3.70 0.50 0.030 0.010 <4.0                     54.65 6.81 
163 NGC2782  9 14  6.6  40  7  9.6 36.160 0.080  40 10 3.80 0.50 0.020 0.010 <4.0                      0.50 7.38 
164 NGC2782  9 14  6.0  40  6 44.1 36.200 0.100  30 20 3.60 0.80 0.030 0.020 <4.0                     12.04 7.05 
165 NGC2782  9 14  5.0  40  6 45.8 36.100 0.200  40 10 3.80 0.60 0.020 0.010 <4.0                     60.24 6.80 
166 NGC2782  9 14  5.1  40  6 44.0 36.100 0.100  30 10 3.70 0.60 0.030 0.020 <4.0                     83.53 6.79 
167 NGC2782  9 14  6.0  40  6 51.5 36.120 0.060  30 10 3.50 0.60 0.040 0.020 <4.0                     13.49 7.04 
168 NGC2782  9 14  5.3  40  6 50.4 36.100 0.100  27  4 3.50 0.30 0.040 0.010 <4.0                    172.44 6.77 
169 NGC2782  9 14 13.4  40  7  9.5 36.110 0.090  30 10 3.60 0.60 0.030 0.020 <4.0                      4.24 7.11 
170 NGC2782  9 14  5.7  40  6 53.6 36.100 0.100  30 10 3.60 0.70 0.030 0.020 <4.0                     26.77 6.84 
171 NGC2782  9 14  5.2  40  6 45.0 36.090 0.080  40 20 3.70 0.80 0.020 0.020 <4.0                     69.52 6.80 
172 NGC2782  9 14  4.2  40  6 48.3 36.100 0.100  18  6 3.20 0.60 0.070 0.040 8.0   6.0 1000.0 2000.0  26.55 6.84 
173 NGC2782  9 14  4.7  40  6 55.8 36.100 0.200  30 20 3.60 0.70 0.030 0.020 <4.0                     29.15 6.83 
174 NGC2782  9 14  4.3  40  6 46.9 36.100 0.300  40 20 3.60 0.90 0.020 0.020 <4.0                     42.66 6.81 
175 NGC2782  9 14  4.2  40  6 47.5 36.000 0.100  30 10 3.60 0.70 0.030 0.020 <4.0                     35.50 6.82 
176 NGC2782  9 14  4.4  40  6 49.3 36.000 0.100  40 20 3.70 0.60 0.020 0.010 <4.0                     42.99 6.81 
177 NGC2782  9 14  4.4  40  6 49.3 36.000 0.200  30 10 3.60 0.50 0.020 0.010 <4.0                     40.43 6.82 
178 NGC2782  9 14  4.4  40  6 47.5 36.050 0.070  21  4 3.30 0.30 0.050 0.010 <4.0                     33.90 6.82 
179 NGC2782  9 14  4.3  40  6 47.4 36.000 0.100  33  9 3.60 0.50 0.030 0.010 <4.0                     39.95 6.82 
180 NGC2782  9 14  5.2  40  6 49.0 36.000 0.100  30 10 3.50 0.80 0.030 0.020 <4.0                     64.15 6.80 
181 NGC2782  9 14  5.1  40  6 49.4 36.000 0.100  40 10 3.60 0.60 0.020 0.010 <4.0                     67.28 6.80 
182 NGC2782  9 14  4.5  40  6 48.7 36.000 0.100  30 20 3.60 0.80 0.020 0.020 <4.0                     64.42 6.80 
  1 NGC2993  9 45 48.2 -14 22  7.8 40.070 0.010 258  7 6.94 0.04 0.121 0.005 12.0  1.0    5.0    1.0 135.88 6.78 
  2 NGC2993  9 45 50.8 -14 23 48.2 39.210 0.020 175  9 6.26 0.09 0.081 0.007 <4.0                      0.92 7.31 
  3 NGC2993  9 45 50.8 -14 23 47.1 39.120 0.010 120 10 6.00 0.20 0.130 0.020 <4.0                      0.77 7.32 
  4 NGC2993  9 45 50.8 -14 23 48.2 38.850 0.040 160 20 6.00 0.20 0.060 0.010 6.0   2.0    7.0    6.0   0.69 7.34 
  5 NGC2993  9 45 49.0 -14 22  7.5 38.360 0.010  90 10 5.40 0.20 0.090 0.020 <4.0                     61.65 6.80 
  6 NGC2993  9 45 48.1 -14 22 14.7 38.118 0.008  90 10 5.30 0.20 0.070 0.010 <4.0                     25.23 6.85 
  7 NGC2993  9 45 48.8 -14 22 14.9 37.820 0.020  70 10 5.00 0.30 0.060 0.020 <4.0                      4.50 7.11 
  8 NGC2993  9 45 48.5 -14 22  2.7 37.760 0.020  60 30 4.90 0.60 0.070 0.040 <4.0                    137.34 6.78 
  9 NGC2993  9 45 50.7 -14 23 47.8 37.720 0.060  90 10 5.10 0.20 0.040 0.010 12.0  1.0  130.0   80.0   2.83 7.15 
 10 NGC2993  9 45 48.9 -14 22 12.6 37.670 0.030 140 20 5.40 0.20 0.019 0.004 <4.0                     18.61 6.96 
 11 NGC2993  9 45 48.6 -14 22 14.6 37.580 0.030 160 10 5.40 0.10 0.014 0.002 <4.0                     23.95 6.86 
 12 NGC2993  9 45 48.8 -14 22 11.9 37.460 0.080  70 10 4.70 0.30 0.050 0.020 <4.0                     29.59 6.83 
 13 NGC2993  9 45 48.5 -14 22 10.5 37.360 0.060  80 10 4.90 0.30 0.029 0.008 6.0   3.0   40.0   60.0 135.04 6.78 
 14 NGC2993  9 45 48.3 -14 22 15.0 37.330 0.090  70 10 4.70 0.30 0.040 0.010 <4.0                     20.70 6.96 
 15 NGC2993  9 45 48.3 -14 22 17.2 37.250 0.040 120 20 5.00 0.30 0.016 0.004 <4.0                     11.47 7.05 
 16 NGC2993  9 45 48.1 -14 22 13.7 37.250 0.060  84  8 4.80 0.20 0.025 0.004 <4.0                     37.88 6.82 
 18 NGC2993  9 45 48.0 -14 22  9.3 37.180 0.040  90 20 4.80 0.30 0.021 0.006 <4.0                    155.63 6.77 
 19 NGC2993  9 45 48.6 -14 22  0.9 37.160 0.030  80 20 4.70 0.40 0.025 0.009 <4.0                    199.78 6.76 
 20 NGC2993  9 45 48.3 -14 22  5.9 37.140 0.050  82  7 4.70 0.20 0.023 0.004 <4.0                    136.81 6.78 
 21 NGC2993  9 45 48.8 -14 22  9.8 37.140 0.030 100 20 4.80 0.30 0.018 0.005 <4.0                     81.47 6.80 
 22 NGC2993  9 45 48.3 -14 21 57.7 37.050 0.030  60 20 4.40 0.40 0.040 0.020 <4.0                     74.37 6.80 
 23 NGC2993  9 45 48.4 -14 22  1.3 37.010 0.060  60 10 4.50 0.40 0.030 0.010 <4.0                    166.44 6.77 
 24 NGC2993  9 45 48.3 -14 22 15.6 37.000 0.040  70 20 4.50 0.40 0.030 0.010 <4.0                     17.72 6.96 
 25 NGC2993  9 45 47.9 -14 22  0.5 37.000 0.030  50 10 4.40 0.30 0.040 0.010 <4.0                     41.17 6.82 
 26 NGC2993  9 45 48.5 -14 21 58.4 36.940 0.060  90 20 4.70 0.40 0.016 0.006 <4.0                    193.14 6.77 
 27 NGC2993  9 45 48.7 -14 21 54.4 36.930 0.050 110 20 4.80 0.30 0.011 0.004 <4.0                     52.05 6.81 
 28 NGC2993  9 45 48.1 -14 22  5.3 36.930 0.040  70 20 4.50 0.40 0.025 0.009 <4.0                    157.96 6.77 
 29 NGC2993  9 45 47.9 -14 21 57.4 36.880 0.070  70 20 4.50 0.40 0.020 0.010 <4.0                     15.86 6.90 
 30 NGC2993  9 45 47.7 -14 22  1.8 36.870 0.050  50 20 4.30 0.50 0.030 0.020 <4.0                     22.65 6.93 
 31 NGC2993  9 45 50.8 -14 23 47.5 36.860 0.060  40 10 4.10 0.60 0.050 0.030 <4.0                      1.21 7.29 
 32 NGC2993  9 45 48.3 -14 21 56.6 36.810 0.060  60 20 4.40 0.60 0.020 0.010 <4.0                     48.81 6.81 
 33 NGC2993  9 45 50.8 -14 23 47.9 36.780 0.060  40 20 4.10 0.60 0.040 0.030 <4.0                      0.63 7.36 
 34 NGC2993  9 45 50.8 -14 23 47.5 36.770 0.090  60 10 4.30 0.40 0.030 0.010 <4.0                      0.82 7.32 
 35 NGC2993  9 45 50.7 -14 23 48.1 36.660 0.080  60 10 4.20 0.40 0.024 0.009 <4.0                      2.60 7.16 
  1 NGC2992  9 45 42.5 -14 19 30.5 39.180 0.050 100  8 5.90 0.10 0.180 0.030 16.0  3.0   40.0   20.0  10.78 7.05 
  2 NGC2992  9 45 42.2 -14 19 22.6 39.160 0.040 127  9 6.00 0.10 0.120 0.020 6.0   2.0    5.0    4.0  18.63 6.96 
  3 NGC2992  9 45 41.9 -14 19 34.2 39.050 0.020 190 10 6.20 0.10 0.059 0.006 <4.0                     50.75 6.81 
  4 NGC2992  9 45 41.7 -14 19 40.6 38.850 0.060 150 10 6.00 0.10 0.069 0.009 21.0  2.0   80.0   30.0  44.29 6.81 
  5 NGC2992  9 45 41.5 -14 19 41.2 38.670 0.020 120 20 5.70 0.20 0.080 0.020 8.0   2.0   20.0   10.0  24.43 6.85 
  6 NGC2992  9 45 42.2 -14 19 29.3 38.650 0.030 110  8 5.70 0.10 0.090 0.010 <4.0                     22.98 6.91 
  7 NGC2992  9 45 42.2 -14 19 21.8 38.530 0.030 100 20 5.60 0.30 0.080 0.020 <4.0                     17.73 6.96 
  8 NGC2992  9 45 42.2 -14 19 20.6 38.530 0.020  90  7 5.50 0.10 0.100 0.010 <4.0                     13.38 7.04 
  9 NGC2992  9 45 41.6 -14 19 39.1 38.480 0.030 130 10 5.70 0.10 0.054 0.008 <4.0                     52.72 6.81 
 10 NGC2992  9 45 42.0 -14 19 31.2 38.430 0.030 140 10 5.70 0.10 0.045 0.006 17.0  3.0   90.0   50.0  36.49 6.82 
 11 NGC2992  9 45 41.9 -14 19 33.6 38.390 0.040  60 10 5.10 0.40 0.170 0.060 7.0   3.0   20.0   40.0  73.36 6.80 
 12 NGC2992  9 45 41.6 -14 19 39.5 38.340 0.060  90 10 5.40 0.20 0.080 0.020 7.0   3.0   20.0   20.0  52.05 6.81 
 13 NGC2992  9 45 41.6 -14 19 38.8 38.330 0.050 110 10 5.50 0.20 0.060 0.010 19.0  5.0  200.0  100.0  54.59 6.81 
 14 NGC2992  9 45 41.4 -14 19 28.0 38.320 0.020 115  8 5.50 0.10 0.055 0.006 10.0  3.0   30.0   30.0  35.85 6.82 
 15 NGC2992  9 45 42.0 -14 19 37.0 38.310 0.050 110 10 5.50 0.20 0.060 0.010 10.0  2.0   40.0   20.0  24.81 6.85 
 16 NGC2992  9 45 42.0 -14 19 39.2 38.250 0.020  70 20 5.20 0.50 0.110 0.050 <4.0                     14.34 7.03 
 17 NGC2992  9 45 41.8 -14 19 38.9 38.160 0.030 110 20 5.50 0.30 0.050 0.010 6.0   3.0   20.0   30.0  44.94 6.81 
 18 NGC2992  9 45 41.8 -14 19 37.1 38.130 0.070 114  7 5.40 0.10 0.045 0.006 <4.0                     50.87 6.81 
 19 NGC2992  9 45 41.4 -14 19 24.9 38.040 0.020  70 10 5.10 0.30 0.090 0.030 <4.0                     44.47 6.81 
 20 NGC2992  9 45 42.1 -14 19 29.5 38.040 0.040  60 20 5.00 0.50 0.100 0.040 7.0   6.0   30.0   80.0  36.54 6.82 
 22 NGC2992  9 45 41.3 -14 19 29.1 37.980 0.030  70 10 5.10 0.20 0.070 0.020 6.0   4.0   20.0   40.0  36.63 6.82 
 23 NGC2992  9 45 41.4 -14 19 27.3 37.980 0.050 100 20 5.30 0.30 0.040 0.010 <4.0                     34.11 6.82 
 24 NGC2992  9 45 42.0 -14 19 35.3 37.900 0.100 130 20 5.40 0.30 0.030 0.010 <4.0                     40.68 6.82 
 25 NGC2992  9 45 41.4 -14 19 22.4 37.910 0.040  80 20 5.10 0.40 0.060 0.020 <4.0                     14.10 6.99 
 26 NGC2992  9 45 42.0 -14 19 46.6 37.900 0.030  70 10 5.00 0.30 0.070 0.020 <4.0                     12.79 7.04 
 27 NGC2992  9 45 42.0 -14 19 45.1 37.900 0.100  80 10 5.10 0.30 0.060 0.020 <4.0                      6.25 7.10 
 28 NGC2992  9 45 42.1 -14 19 35.9 37.880 0.040 110 20 5.30 0.20 0.035 0.008 <4.0                     15.65 6.98 
 29 NGC2992  9 45 41.1 -14 19 39.1 37.880 0.040 100 10 5.30 0.20 0.038 0.009 <4.0                     41.31 6.82 
 30 NGC2992  9 45 41.2 -14 19 33.4 37.870 0.080  70 20 5.00 0.50 0.060 0.030 <4.0                     65.26 6.80 
 31 NGC2992  9 45 42.1 -14 19 34.4 37.900 0.100  70 10 5.00 0.30 0.070 0.020 <4.0                     15.10 6.97 
 32 NGC2992  9 45 41.8 -14 19 35.2 37.850 0.050  50 10 4.80 0.40 0.110 0.040 <4.0                     83.77 6.79 
 33 NGC2992  9 45 41.7 -14 19 30.7 37.840 0.050  80 20 5.00 0.40 0.060 0.020 <4.0                     50.87 6.81 
 34 NGC2992  9 45 41.6 -14 19 27.7 37.810 0.020  60 20 4.90 0.40 0.080 0.030 <4.0                     33.65 6.82 
 35 NGC2992  9 45 41.6 -14 19 25.5 37.800 0.100  57  9 4.80 0.30 0.090 0.020 <4.0                     20.18 6.98 
 36 NGC2992  9 45 42.3 -14 19 32.7 37.790 0.060  60 20 4.90 0.40 0.070 0.030 <4.0                      9.70 7.07 
 37 NGC2992  9 45 42.1 -14 19 31.8 37.800 0.100  80 20 5.00 0.30 0.050 0.020 6.0   4.0   30.0   50.0  25.05 6.85 
 38 NGC2992  9 45 41.6 -14 19 32.3 37.780 0.080  80 20 5.00 0.40 0.050 0.020 <4.0                     78.88 6.80 
 39 NGC2992  9 45 41.5 -14 19 27.0 37.770 0.040  90 10 5.10 0.20 0.050 0.010 <4.0                     30.68 6.83 
 40 NGC2992  9 45 41.6 -14 19 35.9 37.770 0.040  80 10 5.10 0.30 0.050 0.010 <4.0                     58.66 6.80 
 41 NGC2992  9 45 41.5 -14 19 29.1 37.740 0.060  60 20 4.80 0.60 0.080 0.050 <4.0                     43.40 6.81 
 42 NGC2992  9 45 41.6 -14 19 26.5 37.730 0.030  70 10 4.90 0.20 0.060 0.010 <4.0                     24.63 6.85 
 43 NGC2992  9 45 42.2 -14 19 33.4 37.720 0.060  60 10 4.80 0.30 0.070 0.020 <4.0                     12.10 7.05 
 44 NGC2992  9 45 41.8 -14 19 54.0 37.720 0.030  70 20 4.90 0.40 0.060 0.030 <4.0                      5.42 7.10 
 45 NGC2992  9 45 41.9 -14 19 34.5 37.710 0.040  90 20 5.10 0.30 0.040 0.010 <4.0                     67.84 6.80 
 46 NGC2992  9 45 42.3 -14 19 32.0 37.690 0.040  70 20 4.90 0.50 0.050 0.030 <4.0                     10.26 7.06 
 47 NGC2992  9 45 41.4 -14 19 34.0 37.690 0.050  60 20 4.80 0.40 0.070 0.030 <4.0                     44.21 6.81 
 48 NGC2992  9 45 41.5 -14 19 28.1 37.620 0.030  70 20 4.80 0.50 0.060 0.030 <4.0                     32.89 6.82 
 49 NGC2992  9 45 41.6 -14 19 27.0 37.620 0.040  90 20 5.00 0.40 0.040 0.020 <4.0                     28.43 6.83 
 50 NGC2992  9 45 41.9 -14 19 33.4 37.610 0.080  60 20 4.80 0.50 0.060 0.030 <4.0                     71.66 6.80 
 51 NGC2992  9 45 42.1 -14 19 33.0 37.590 0.050  80 10 4.90 0.20 0.040 0.010 <4.0                     18.83 6.88 
 52 NGC2992  9 45 41.7 -14 19 30.8 37.570 0.070  60 20 4.70 0.50 0.060 0.030 <4.0                     48.24 6.81 
 53 NGC2992  9 45 41.4 -14 19 31.8 37.550 0.080  61  9 4.70 0.30 0.060 0.010 <4.0                     60.62 6.80 
 54 NGC2992  9 45 41.7 -14 19 26.8 37.500 0.200  40 20 4.50 0.70 0.090 0.060 <4.0                     19.87 6.97 
 55 NGC2992  9 45 41.4 -14 19 23.3 37.520 0.060  50 20 4.60 0.60 0.080 0.050 <4.0                     25.06 6.85 
 56 NGC2992  9 45 42.1 -14 19 32.2 37.510 0.050  60 10 4.70 0.40 0.060 0.020 <4.0                     22.13 6.86 
 57 NGC2992  9 45 41.2 -14 19 33.8 37.510 0.050  60 10 4.70 0.40 0.060 0.020 <4.0                     68.56 6.80 
 58 NGC2992  9 45 41.5 -14 19 24.2 37.490 0.060  47  9 4.60 0.30 0.080 0.030 <4.0                     25.26 6.85 
 59 NGC2992  9 45 42.2 -14 19 31.4 37.490 0.080  50 20 4.60 0.60 0.070 0.040 <4.0                     19.22 6.91 
 61 NGC2992  9 45 42.0 -14 19 33.6 37.470 0.060  50 10 4.60 0.40 0.070 0.030 <4.0                     28.45 6.83 
 62 NGC2992  9 45 41.2 -14 19 36.6 37.460 0.060  60 10 4.70 0.40 0.060 0.020 <4.0                     61.15 6.80 
 63 NGC2992  9 45 41.5 -14 19 31.2 37.460 0.090  50 20 4.50 0.70 0.080 0.060 <4.0                     76.85 6.80 
 64 NGC2992  9 45 42.0 -14 19 45.8 37.450 0.040  50 20 4.50 0.60 0.080 0.050 <4.0                      9.90 7.07 
 65 NGC2992  9 45 41.9 -14 19 33.7 37.430 0.060  60 10 4.60 0.40 0.060 0.020 <4.0                     74.85 6.80 
 66 NGC2992  9 45 41.2 -14 19 32.2 37.400 0.100  50 10 4.60 0.40 0.060 0.030 <4.0                     54.92 6.81 
 67 NGC2992  9 45 41.8 -14 19 26.2 37.400 0.100  70 20 4.80 0.50 0.040 0.020 <4.0                     15.57 7.00 
 68 NGC2992  9 45 41.3 -14 19 36.6 37.370 0.080  60 30 4.70 0.60 0.050 0.030 <4.0                     38.64 6.82 
 69 NGC2992  9 45 41.3 -14 19 34.7 37.350 0.080  41  9 4.40 0.40 0.080 0.030 <4.0                     47.44 6.81 
 70 NGC2992  9 45 41.6 -14 19 28.2 37.350 0.090  70 20 4.70 0.60 0.040 0.020 <4.0                     37.18 6.82 
 71 NGC2992  9 45 41.8 -14 19 33.5 37.300 0.100  50 10 4.50 0.40 0.060 0.030 <4.0                    134.99 6.78 
 72 NGC2992  9 45 41.9 -14 19 28.3 37.300 0.100  60 20 4.60 0.50 0.050 0.020 <4.0                     35.51 6.82 
 73 NGC2992  9 45 41.7 -14 19 27.2 37.310 0.090  70 30 4.70 0.60 0.040 0.020 <4.0                     27.50 6.83 
 74 NGC2992  9 45 42.0 -14 19 32.1 37.270 0.060  60 10 4.60 0.30 0.050 0.010 <4.0                     34.10 6.82 
 75 NGC2992  9 45 41.8 -14 19 26.2 37.260 0.090  50 20 4.40 0.60 0.060 0.040 <4.0                     14.95 6.97 
 76 NGC2992  9 45 41.9 -14 19 34.0 37.190 0.090  50 10 4.50 0.40 0.050 0.020 <4.0                     79.53 6.80 
 77 NGC2992  9 45 42.5 -14 19 30.9 37.100 0.100  50 10 4.40 0.50 0.060 0.030 <4.0                     12.31 7.05 
  1 NGC3991 11 57 29.6  32 19 49.4 40.440 0.020 470  8 7.52 0.03 0.076 0.003 20.9  0.8    7.2    0.9  47.72 6.81 
  2 NGC3991 11 57 29.6  32 19 51.7 39.470 0.020 350 10 6.84 0.06 0.039 0.002 8.0   0.7    4.0    1.0  68.51 6.80 
  7 NGC3991 11 57 29.9  32 19 53.8 38.900 0.010 190 10 6.20 0.10 0.051 0.006 <4.0                    128.14 6.78 
  8 NGC3991 11 57 31.4  32 20 31.1 38.630 0.020 230 20 6.20 0.10 0.027 0.003 <4.0                     92.56 6.79 
 13 NGC3991 11 57 31.3  32 20 27.3 37.410 0.030  70 30 4.70 0.80 0.040 0.030 <4.0                     74.15 6.80 
 16 NGC3991 11 57 32.3  32 20 30.7 37.330 0.090 120 30 5.10 0.40 0.016 0.006 <4.0                     54.43 6.81 
 18 NGC3991 11 57 31.1  32 20 32.2 37.310 0.030 200 40 5.40 0.30 0.007 0.002 <4.0                     53.45 6.81 
 19 NGC3991 11 57 31.2  32 20 38.3 37.300 0.050 120 20 5.10 0.30 0.015 0.004 <4.0                     61.36 6.80 
 20 NGC3991 11 57 31.8  32 20 42.0 37.280 0.020 130 30 5.10 0.40 0.014 0.005 <4.0                     13.85 7.03 
 21 NGC3991 11 57 32.0  32 20 26.1 37.270 0.040  50 20 4.50 0.50 0.060 0.030 <4.0                     73.12 6.80 
 22 NGC3991 11 57 32.0  32 20 37.4 37.260 0.040 190 40 5.30 0.30 0.008 0.003 <4.0                     18.91 6.88 
 23 NGC3991 11 57 31.8  32 20 38.2 37.260 0.030 150 30 5.20 0.30 0.011 0.003 <4.0                     15.03 6.95 
 27 NGC3991 11 57 31.7  32 20 17.8 37.230 0.040  70 20 4.70 0.40 0.030 0.010 <4.0                     71.37 6.80 
 28 NGC3991 11 57 31.0  32 20 22.4 37.230 0.050  80 10 4.80 0.30 0.026 0.007 <4.0                     43.37 6.81 
 29 NGC3991 11 57 31.6  32 20 37.3 37.220 0.060  50 10 4.40 0.50 0.060 0.030 <4.0                     39.37 6.82 
 30 NGC3991 11 57 30.9  32 20 33.1 37.220 0.030 150 10 5.10 0.20 0.011 0.002 <4.0                     67.68 6.80 
 31 NGC3991 11 57 30.6  32 20 20.5 37.220 0.050  75  7 4.70 0.20 0.029 0.005 <4.0                     25.68 6.84 
 32 NGC3991 11 57 31.1  32 20 30.8 37.200 0.050  70 20 4.60 0.50 0.030 0.020 <4.0                     57.57 6.80 
 33 NGC3991 11 57 31.3  32 20 33.9 37.190 0.040 130 20 5.10 0.30 0.012 0.003 <4.0                     44.20 6.81 
 34 NGC3991 11 57 30.9  32 20 30.9 37.180 0.090 110 10 4.90 0.20 0.016 0.003 <4.0                     63.43 6.80 
 35 NGC3991 11 57 30.7  32 20 32.5 37.160 0.060 140 20 5.10 0.20 0.010 0.002 <4.0                     78.73 6.80 
 36 NGC3991 11 57 31.4  32 20 39.7 37.150 0.050  90 10 4.80 0.20 0.020 0.004 <4.0                     45.11 6.81 
 37 NGC3991 11 57 31.1  32 20 37.2 37.130 0.020  90 30 4.80 0.50 0.020 0.010 <4.0                     56.58 6.80 
 38 NGC3991 11 57 31.2  32 20 39.4 37.120 0.060 160 20 5.10 0.30 0.009 0.002 <4.0                     58.65 6.80 
 39 NGC3991 11 57 25.2  32 21  2.3 37.120 0.040 130 50 5.00 0.50 0.011 0.006 <4.0                      3.47 7.12 
 41 NGC3991 11 57 31.6  32 20 15.9 37.110 0.050  90 30 4.80 0.50 0.020 0.010 <4.0                     32.35 6.82 
 42 NGC3991 11 57 32.2  32 20 32.5 37.110 0.030 170 20 5.20 0.20 0.008 0.002 <4.0                     53.76 6.81 
 43 NGC3991 11 57 30.9  32 20 24.8 37.100 0.050 100 30 4.80 0.40 0.017 0.007 13.0  4.0  300.0  400.0  41.77 6.81 
 44 NGC3991 11 57 30.9  32 20 27.3 37.100 0.050 140 20 5.10 0.30 0.010 0.003 <4.0                     48.93 6.81 
 45 NGC3991 11 57 31.1  32 20 34.7 37.100 0.070 110 20 4.90 0.30 0.015 0.005 <4.0                     63.20 6.80 
 46 NGC3991 11 57 30.9  32 20 35.9 37.100 0.050  70 20 4.60 0.40 0.026 0.009 <4.0                     95.12 6.79 
 48 NGC3991 11 57 32.3  32 20 27.3 37.080 0.030  70 20 4.60 0.40 0.030 0.010 <4.0                     79.17 6.80 
 49 NGC3991 11 57 30.9  32 20 35.2 37.070 0.030  90 20 4.80 0.40 0.019 0.007 <4.0                    103.50 6.79 
 51 NGC3991 11 57 32.3  32 20 21.8 37.060 0.040 140 20 5.00 0.30 0.010 0.003 <4.0                     80.01 6.80 
 52 NGC3991 11 57 32.2  32 20 23.2 37.060 0.050  80 20 4.70 0.50 0.020 0.010 <4.0                     74.85 6.80 
 53 NGC3991 11 57 32.3  32 20 24.3 37.060 0.040  70 20 4.60 0.40 0.020 0.010 <4.0                     70.99 6.80 
 54 NGC3991 11 57 31.9  32 20 27.5 37.050 0.040  70 10 4.60 0.30 0.026 0.008 <4.0                     77.28 6.80 
 55 NGC3991 11 57 32.4  32 20 34.5 37.050 0.030  80 20 4.60 0.50 0.020 0.010 <4.0                     25.42 6.85 
 56 NGC3991 11 57 30.9  32 20 27.9 36.990 0.070 110 20 4.80 0.30 0.013 0.005 <4.0                     49.53 6.81 
 57 NGC3991 11 57 30.9  32 20 29.3 36.980 0.040  70 30 4.50 0.60 0.020 0.010 <4.0                     55.13 6.80 
 58 NGC3991 11 57 30.9  32 20 30.3 36.980 0.060  90 40 4.70 0.60 0.020 0.010 <4.0                     68.47 6.80 
 59 NGC3991 11 57 31.1  32 20 36.4 36.980 0.040  80 20 4.70 0.30 0.019 0.006 <4.0                     72.48 6.80 
 60 NGC3991 11 57 31.5  32 20 24.1 36.970 0.060 120 20 4.90 0.30 0.011 0.004 <4.0                     80.37 6.80 
 61 NGC3991 11 57 31.5  32 20 21.1 36.970 0.080  90 20 4.70 0.40 0.017 0.006 <4.0                    102.12 6.79 
 62 NGC3991 11 57 31.7  32 20 29.6 37.000 0.100  90 20 4.70 0.40 0.016 0.006 <4.0                    158.86 6.77 
 63 NGC3991 11 57 30.8  32 20 25.7 37.000 0.200 120 20 4.90 0.40 0.011 0.004 <4.0                     41.08 6.82 
 64 NGC3991 11 57 32.3  32 20 36.6 36.940 0.040  70 30 4.50 0.60 0.020 0.010 <4.0                     10.90 7.05 
 65 NGC3991 11 57 32.2  32 20 20.6 36.930 0.040  70 10 4.50 0.30 0.024 0.006 <4.0                     82.55 6.79 
 66 NGC3991 11 57 31.9  32 20 19.4 36.920 0.060 110 20 4.80 0.30 0.012 0.003 <4.0                     73.72 6.80 
 67 NGC3991 11 57 32.3  32 20 23.8 36.900 0.200  80 20 4.60 0.40 0.018 0.007 <4.0                     71.70 6.80 
 68 NGC3991 11 57 32.2  32 20 27.1 36.920 0.060 100 30 4.80 0.40 0.013 0.006 <4.0                     76.10 6.80 
 69 NGC3991 11 57 32.2  32 20 28.8 36.910 0.070 120 10 4.80 0.20 0.011 0.002 <4.0                     73.82 6.80 
 70 NGC3991 11 57 31.3  32 20 34.2 36.890 0.080 110 30 4.80 0.50 0.012 0.005 <4.0                     43.43 6.81 
 73 NGC3991 11 57 32.5  32 20 25.6 36.870 0.050  90 30 4.70 0.50 0.015 0.007 <4.0                     64.34 6.80 
 74 NGC3991 11 57 32.1  32 20 26.6 36.800 0.100  80 20 4.60 0.30 0.017 0.006 <4.0                     79.22 6.80 
 75 NGC3991 11 57 31.0  32 20 19.8 36.800 0.200 100 20 4.70 0.40 0.012 0.005 <4.0                     73.03 6.80 
 76 NGC3991 11 57 31.0  32 20 17.5 36.850 0.080 100 20 4.70 0.30 0.012 0.004 <4.0                     85.30 6.79 
 77 NGC3991 11 57 31.0  32 20 18.7 36.800 0.100  80 30 4.60 0.50 0.016 0.008 <4.0                     83.79 6.79 
 78 NGC3991 11 57 31.1  32 20 20.2 36.830 0.080  80 20 4.60 0.40 0.016 0.006 <4.0                     58.71 6.80 
 79 NGC3991 11 57 30.7  32 20 19.3 36.800 0.070  70 20 4.50 0.40 0.018 0.008 <4.0                     19.47 6.93 
 80 NGC3991 11 57 25.2  32 21  2.7 36.800 0.100 100 20 4.70 0.40 0.011 0.005 <4.0                      3.08 7.13 
 82 NGC3991 11 57 32.0  32 20 15.9 36.770 0.050  80 20 4.60 0.30 0.015 0.004 <4.0                     52.00 6.81 
 83 NGC3991 11 57 32.0  32 20 20.7 36.760 0.080  90 30 4.60 0.50 0.013 0.007 <4.0                     75.52 6.80 
 84 NGC3991 11 57 30.2  32 20 12.8 36.750 0.090  90 20 4.60 0.30 0.014 0.004 <4.0                     17.12 6.97 
 85 NGC3991 11 57 30.6  32 20 22.5 36.700 0.200  80 20 4.50 0.50 0.016 0.008 <4.0                     37.85 6.82 
 86 NGC3991 11 57 32.1  32 20 35.2 36.750 0.090 110 30 4.80 0.40 0.009 0.004 <4.0                     37.94 6.82 
 87 NGC3991 11 57 30.9  32 20 11.2 36.740 0.070 100 20 4.70 0.30 0.010 0.003 <4.0                     37.60 6.82 
 88 NGC3991 11 57 32.1  32 20 22.3 36.740 0.050 100 40 4.70 0.60 0.011 0.006 <4.0                     78.84 6.80 
 89 NGC3991 11 57 30.7  32 20 13.7 36.700 0.100  70 20 4.40 0.50 0.018 0.008 <4.0                     69.31 6.80 
 91 NGC3991 11 57 31.9  32 20 14.9 36.720 0.080  70 30 4.40 0.70 0.020 0.010 <4.0                     38.19 6.82 
 92 NGC3991 11 57 31.1  32 20 10.4 36.700 0.200  70 20 4.40 0.60 0.020 0.010 <4.0                     13.52 7.04 
 93 NGC3991 11 57 30.9  32 20 13.7 36.720 0.070  90 30 4.60 0.50 0.012 0.006 <4.0                    110.98 6.79 
 94 NGC3991 11 57 30.6  32 20 17.7 36.710 0.080  80 30 4.50 0.60 0.014 0.009 <4.0                     13.59 7.04 
 97 NGC3991 11 57 31.0  32 20  7.2 36.650 0.050  70 20 4.40 0.50 0.016 0.008 <4.0                      2.52 7.17 
 98 NGC3991 11 57 30.7  32 20  7.8 36.640 0.080  70 20 4.40 0.50 0.016 0.008 <4.0                      7.44 7.09 
 99 NGC3991 11 57 30.4  32 20 11.1 36.600 0.100  80 30 4.50 0.60 0.014 0.009 <4.0                     28.81 6.83 
100 NGC3991 11 57 30.2  32 20 12.8 36.600 0.100  70 20 4.30 0.50 0.018 0.009 <4.0                     17.02 6.98 
101 NGC3991 11 57 31.8  32 20 24.3 36.600 0.100  90 20 4.50 0.40 0.012 0.005 <4.0                     69.86 6.80 
102 NGC3991 11 57 30.9  32 20  8.9 36.600 0.100  60 20 4.30 0.60 0.020 0.010 <4.0                      5.05 7.11 
103 NGC3991 11 57 30.0  32 20 10.2 36.610 0.060  70 30 4.40 0.60 0.015 0.009 <4.0                     21.29 6.95 
104 NGC3991 11 57 32.0  32 20 26.6 36.600 0.100  80 20 4.50 0.40 0.013 0.005 <4.0                     72.43 6.80 
105 NGC3991 11 57 31.6  32 20 30.0 36.600 0.090  70 20 4.30 0.60 0.017 0.009 <4.0                    126.44 6.78 
106 NGC3991 11 57 31.7  32 20 31.3 36.600 0.090  70 10 4.30 0.30 0.017 0.006 <4.0                    153.05 6.77 
109 NGC3991 11 57 30.9  32 20  3.5 36.600 0.100  60 20 4.30 0.60 0.020 0.010 <4.0                      2.23 7.18 
110 NGC3991 11 57 30.4  32 20  9.8 36.560 0.070  60 20 4.20 0.60 0.020 0.010 <4.0                     44.60 6.81 
111 NGC3991 11 57 30.8  32 20 16.8 36.600 0.100  70 20 4.40 0.40 0.015 0.006 <4.0                     38.46 6.82 
112 NGC3991 11 57 30.9  32 20  6.6 36.600 0.100  70 30 4.30 0.60 0.015 0.009 <4.0                      1.91 7.20 
113 NGC3991 11 57 30.6  32 20  8.5 36.500 0.100  80 20 4.40 0.50 0.013 0.006 <4.0                     12.52 7.05 
114 NGC3991 11 57 30.6  32 20 10.0 36.500 0.100  70 20 4.30 0.50 0.016 0.008 <4.0                     20.58 6.92 
115 NGC3991 11 57 30.4  32 20  8.9 36.500 0.100  70 30 4.30 0.70 0.020 0.010 <4.0                     46.07 6.81 
116 NGC3991 11 57 30.6  32 20  6.9 36.500 0.100  70 20 4.30 0.40 0.014 0.006 <4.0                     13.59 7.04 
117 NGC3991 11 57 31.6  32 20 25.0 36.500 0.100  70 10 4.30 0.40 0.014 0.006 <4.0                     78.08 6.80 
119 NGC3991 11 57 30.4  32 20  5.6 36.460 0.080  60 20 4.10 0.50 0.020 0.010 <4.0                     83.12 6.79 
120 NGC3991 11 57 30.3  32 20  2.4 36.450 0.070  60 20 4.20 0.50 0.017 0.009 <4.0                     52.75 6.81 
121 NGC3991 11 57 29.9  32 20  3.4 36.400 0.200  60 30 4.20 0.80 0.020 0.010 <4.0                     20.13 6.98 
122 NGC3991 11 57 30.2  32 19 59.6 36.400 0.100  70 10 4.30 0.40 0.014 0.005 <4.0                    127.16 6.78 
124 NGC3991 11 57 30.1  32 19 57.0 36.400 0.100  70 20 4.30 0.50 0.014 0.007 <4.0                     86.52 6.79 
125 NGC3991 11 57 29.5  32 19 48.7 36.400 0.100  50 10 4.10 0.50 0.020 0.009 <4.0                     35.38 6.82 
126 NGC3991 11 57 29.9  32 19 54.1 36.400 0.100  60 10 4.20 0.40 0.017 0.007 <4.0                    159.39 6.77 
127 NGC3991 11 57 29.4  32 19 52.2 36.400 0.100  60 20 4.20 0.60 0.015 0.009 <4.0                     12.49 7.05 
  1 Arp270  10 49 54.1  32 59 44.4 40.220 0.040 229  4 6.94 0.05 0.175 0.009 20.4  0.9   13.0    2.0   2.43 7.17 
  2 Arp270  10 49 50.4  32 59  2.4 40.150 0.040 146  2 6.62 0.05 0.310 0.010 35.0  1.0   49.0    7.0  96.73 6.79 
  3 Arp270  10 49 53.3  32 59 23.0 40.000 0.040 168  6 6.63 0.08 0.210 0.020 21.0  1.0   20.0    4.0  10.37 7.06 
  4 Arp270  10 49 49.8  32 59  4.5 39.350 0.050 139  7 6.20 0.10 0.140 0.010 11.9  0.7   15.0    4.0 240.12 6.76 
  5 Arp270  10 49 56.3  32 59 30.8 39.170 0.020 129  9 6.00 0.10 0.120 0.010 <4.0                     79.72 6.80 
  6 Arp270  10 49 50.1  32 59  2.1 39.170 0.020 159  5 6.18 0.05 0.090 0.005 <4.0                     84.53 6.79 
  7 Arp270  10 49 53.8  32 59 19.0 38.970 0.030 127  5 5.94 0.07 0.100 0.007 7.0   1.0    9.0    4.0 164.12 6.77 
  8 Arp270  10 49 49.7  32 59  3.4 38.930 0.020 170  6 6.10 0.07 0.061 0.004 4.0   1.0    3.0    2.0 193.75 6.77 
  9 Arp270  10 49 54.0  32 59 19.6 38.920 0.050 130 10 5.90 0.10 0.090 0.010 <4.0                    136.63 6.78 
 10 Arp270  10 49 54.8  32 59 31.3 38.870 0.030 113  5 5.80 0.08 0.106 0.009 <4.0                     15.50 6.97 
 13 Arp270  10 49 54.0  32 59 28.0 38.740 0.040 120 10 5.80 0.10 0.080 0.010 <4.0                      8.12 7.09 
 14 Arp270  10 49 54.5  32 59 33.0 38.710 0.060 148  5 5.90 0.08 0.059 0.005 7.3   0.9   11.0    4.0   9.31 7.09 
 16 Arp270  10 49 54.9  32 59 17.8 38.560 0.020 112  8 5.60 0.10 0.075 0.009 <4.0                     38.15 6.82 
 17 Arp270  10 49 54.2  32 59 19.8 38.530 0.040 186  8 5.96 0.08 0.034 0.003 6.5   0.5   10.0    3.0  86.46 6.79 
 18 Arp270  10 49 50.1  32 58 59.8 38.510 0.030 112  4 5.62 0.06 0.071 0.005 <4.0                     43.94 6.81 
 19 Arp270  10 49 54.4  32 59 34.9 38.490 0.030 120  5 5.65 0.08 0.063 0.005 <4.0                      4.59 7.11 
 20 Arp270  10 49 43.7  32 58 53.4 38.460 0.040  75  6 5.30 0.10 0.120 0.020 <4.0                      0.21 7.48 
 21 Arp270  10 49 54.6  32 59 26.4 38.430 0.030 132  8 5.70 0.10 0.051 0.005 <4.0                     82.95 6.79 
 22 Arp270  10 49 53.4  32 59 29.0 38.430 0.040 129  9 5.70 0.10 0.052 0.006 <4.0                      4.88 7.11 
 23 Arp270  10 49 50.9  32 59 19.4 38.420 0.020 170 10 5.80 0.10 0.034 0.004 <4.0                      8.66 7.09 
 24 Arp270  10 49 54.4  32 59  4.3 38.350 0.040  77  8 5.30 0.20 0.100 0.020 <4.0                    160.07 6.77 
 25 Arp270  10 49 54.0  32 59 17.7 38.300 0.040 113  5 5.52 0.09 0.056 0.005 <4.0                    149.46 6.77 
 26 Arp270  10 49 55.0  32 59 26.6 38.280 0.020  91  9 5.40 0.20 0.070 0.010 <4.0                     36.86 6.82 
 27 Arp270  10 49 54.6  32 59 25.8 38.210 0.050  80 10 5.30 0.20 0.080 0.020 <4.0                    137.14 6.78 
 28 Arp270  10 49 55.2  32 59 31.3 38.200 0.030  96  8 5.40 0.10 0.063 0.009 <4.0                     43.12 6.81 
 29 Arp270  10 49 49.5  32 59 43.2 38.190 0.030  80 10 5.20 0.20 0.090 0.020 <4.0                      6.43 7.10 
 30 Arp270  10 49 52.0  32 58 46.0 38.160 0.040 104  8 5.40 0.10 0.053 0.007 <4.0                     55.01 6.81 
 31 Arp270  10 49 54.7  32 59 22.6 38.130 0.050  96  8 5.30 0.20 0.057 0.009 <4.0                     95.86 6.79 
 32 Arp270  10 49 50.0  32 58 55.5 38.130 0.020  64  8 5.10 0.20 0.110 0.020 <4.0                     56.58 6.80 
 34 Arp270  10 49 49.0  32 59 41.5 38.100 0.040  66  7 5.10 0.20 0.100 0.020 <4.0                     10.73 7.05 
 35 Arp270  10 49 54.7  32 59 20.3 38.100 0.030 110 10 5.40 0.20 0.049 0.007 <4.0                     86.51 6.79 
 36 Arp270  10 49 54.2  32 59 17.0 38.070 0.040  80  6 5.20 0.10 0.071 0.009 <4.0                     62.75 6.80 
 37 Arp270  10 49 54.9  32 59 25.6 38.070 0.040 128  7 5.50 0.10 0.035 0.004 <4.0                     43.65 6.81 
 38 Arp270  10 49 55.9  32 59 34.0 38.060 0.040 140 10 5.60 0.10 0.029 0.004 <4.0                     59.19 6.80 
 39 Arp270  10 49 50.4  32 58 56.4 38.060 0.020  79  8 5.20 0.20 0.070 0.010 <4.0                     47.96 6.81 
 40 Arp270  10 49 55.0  32 59 29.9 38.050 0.040  66  7 5.00 0.20 0.090 0.020 <4.0                     25.23 6.85 
 41 Arp270  10 49 54.5  32 59 29.0 38.050 0.020 130  9 5.50 0.10 0.033 0.004 <4.0                     38.74 6.82 
 42 Arp270  10 49 54.7  32 59 31.3 38.010 0.040 119  9 5.40 0.10 0.036 0.005 <4.0                     12.89 7.04 
 43 Arp270  10 49 57.1  32 58 49.8 38.000 0.020  62  8 5.00 0.20 0.100 0.020 <4.0                     38.75 6.82 
 44 Arp270  10 49 55.2  32 59 11.8 37.970 0.070  60  8 4.90 0.20 0.100 0.020 <4.0                     77.26 6.80 
 45 Arp270  10 49 55.0  32 59 13.8 37.960 0.030 119  5 5.39 0.08 0.034 0.003 <4.0                     53.39 6.81 
 46 Arp270  10 49 55.1  32 59 20.0 37.950 0.020 101  8 5.30 0.10 0.044 0.006 <4.0                     53.81 6.81 
 47 Arp270  10 49 56.3  32 59 31.9 37.950 0.020  77  7 5.10 0.10 0.065 0.009 <4.0                     41.61 6.82 
 48 Arp270  10 49 55.5  32 59 32.6 37.950 0.020  80 10 5.10 0.20 0.070 0.020 <4.0                     49.19 6.81 
 49 Arp270  10 49 50.4  32 59 38.0 37.920 0.030 130 10 5.40 0.10 0.028 0.003 <4.0                      3.89 7.12 
 50 Arp270  10 49 56.4  32 59 33.2 37.900 0.030  57  8 4.90 0.20 0.100 0.020 <4.0                     47.30 6.81 
 51 Arp270  10 49 55.3  32 59 31.8 37.900 0.080  97  8 5.20 0.20 0.044 0.007 <4.0                     45.56 6.81 
 52 Arp270  10 49 55.5  32 59 34.9 37.890 0.040  68  6 5.00 0.10 0.070 0.010 <4.0                     36.85 6.82 
 53 Arp270  10 49 55.7  32 59 38.7 37.880 0.030  80  9 5.10 0.20 0.060 0.010 <4.0                     13.83 7.03 
 54 Arp270  10 49 50.4  32 59 22.0 37.880 0.020  60 10 4.90 0.40 0.090 0.030 <4.0                      0.47 7.39 
 57 Arp270  10 49 54.5  32 59  5.7 37.840 0.020 110 10 5.30 0.10 0.032 0.004 <4.0                    176.70 6.77 
 58 Arp270  10 49 55.1  32 59 12.9 37.820 0.020  39  6 4.60 0.20 0.150 0.030 <4.0                     74.21 6.80 
 59 Arp270  10 49 55.3  32 59 17.8 37.820 0.020  59  6 4.90 0.20 0.080 0.010 <4.0                     66.98 6.80 
 60 Arp270  10 49 56.4  32 59 28.0 37.810 0.060  99  8 5.20 0.10 0.038 0.006 <4.0                     48.87 6.81 
 61 Arp270  10 49 55.4  32 59 23.3 37.790 0.020 100 10 5.20 0.20 0.036 0.006 <4.0                    162.01 6.77 
 62 Arp270  10 49 53.1  32 59 17.0 37.760 0.020  60 10 4.80 0.30 0.080 0.020 <4.0                     79.81 6.80 
 63 Arp270  10 49 50.6  32 59 14.7 37.760 0.050  92  9 5.10 0.20 0.040 0.007 <4.0                     19.76 6.96 
 64 Arp270  10 49 49.8  32 59  9.5 37.750 0.050  82  6 5.00 0.10 0.048 0.007 <4.0                     84.28 6.79 
 65 Arp270  10 49 50.0  32 59 11.7 37.750 0.040  98  8 5.20 0.10 0.036 0.005 <4.0                     58.58 6.80 
 66 Arp270  10 49 51.2  32 59 22.5 37.720 0.020 148  8 5.40 0.10 0.019 0.002 <4.0                      1.22 7.28 
 67 Arp270  10 49 49.5  32 59 11.6 37.720 0.070  84  8 5.00 0.20 0.044 0.008 <4.0                     12.11 7.05 
 69 Arp270  10 49 50.6  32 59 22.5 37.710 0.050  86  7 5.10 0.20 0.042 0.006 <4.0                      0.16 7.53 
 70 Arp270  10 49 49.3  32 59 14.6 37.700 0.030  62  8 4.80 0.20 0.070 0.010 7.0   3.0   50.0   50.0   4.23 7.11 
 71 Arp270  10 49 55.7  32 59 12.6 37.690 0.020 120 20 5.20 0.20 0.025 0.005 <4.0                     23.13 6.89 
 72 Arp270  10 49 54.6  32 59  6.1 37.680 0.040  67  9 4.90 0.20 0.060 0.010 <4.0                    232.00 6.76 
 73 Arp270  10 49 54.8  32 59  7.4 37.650 0.020  70 10 4.90 0.20 0.060 0.010 <4.0                    107.32 6.79 
 74 Arp270  10 49 51.6  32 59 17.4 37.640 0.020  60 10 4.80 0.30 0.060 0.020 <4.0                      9.16 7.09 
 75 Arp270  10 49 50.4  32 59 10.1 37.610 0.020  38  9 4.50 0.40 0.130 0.050 <4.0                    101.25 6.79 
 76 Arp270  10 49 50.6  32 59 14.5 37.570 0.030 109  9 5.10 0.10 0.025 0.003 <4.0                     24.74 6.85 
 77 Arp270  10 49 50.2  32 59 11.5 37.560 0.040  90 10 5.00 0.30 0.040 0.010 <4.0                    105.81 6.79 
 78 Arp270  10 49 50.8  32 59 16.0 37.540 0.070  90 10 5.00 0.20 0.035 0.008 <4.0                     23.49 6.87 
 79 Arp270  10 49 50.4  32 59 14.9 37.530 0.040  40 10 4.50 0.40 0.100 0.040 <4.0                     10.52 7.06 
 80 Arp270  10 49 50.6  32 59 17.4 37.520 0.020  50  8 4.60 0.20 0.080 0.020 <4.0                      8.54 7.09 
 81 Arp270  10 49 49.4  32 59 11.8 37.520 0.050  88  9 5.00 0.20 0.033 0.006 <4.0                     10.38 7.06 
 82 Arp270  10 49 49.9  32 59 16.5 37.520 0.070 107  9 5.10 0.20 0.024 0.004 <4.0                      3.02 7.14 
 83 Arp270  10 49 55.3  32 59 14.7 37.510 0.040  70 10 4.80 0.20 0.050 0.010 <4.0                    120.43 6.78 
 84 Arp270  10 49 55.8  32 59 22.1 37.510 0.020  40 20 4.40 0.60 0.110 0.060 <4.0                    133.30 6.78 
 85 Arp270  10 49 52.7  32 59 10.4 37.500 0.030  70 10 4.80 0.30 0.050 0.010 <4.0                    145.46 6.77 
 86 Arp270  10 49 51.7  32 59 12.3 37.500 0.030  80 10 4.90 0.30 0.040 0.010 <4.0                    194.03 6.77 
 87 Arp270  10 49 49.5  32 59  9.1 37.480 0.050  50 10 4.60 0.30 0.070 0.020 <4.0                     22.76 6.92 
 88 Arp270  10 49 50.2  32 59 16.5 37.480 0.030  59  6 4.70 0.20 0.056 0.009 <4.0                      9.15 7.09 
 90 Arp270  10 49 50.0  32 59 17.7 37.470 0.010  30 10 4.30 0.60 0.120 0.070 <4.0                      2.05 7.21 
 91 Arp270  10 49 49.7  32 59 17.2 37.460 0.040  50 10 4.50 0.30 0.080 0.030 <4.0                      2.13 7.19 
 92 Arp270  10 49 49.4  32 59 15.9 37.440 0.030 100  6 5.00 0.10 0.025 0.003 <4.0                      3.05 7.13 
 93 Arp270  10 49 50.2  32 59 37.7 37.430 0.050 100 10 5.00 0.20 0.023 0.004 <4.0                      3.45 7.12 
 94 Arp270  10 49 49.3  32 58 44.1 37.410 0.050  56  9 4.60 0.30 0.060 0.020 <4.0                     52.79 6.81 
 95 Arp270  10 49 53.2  32 59 12.8 37.370 0.030  60 10 4.60 0.30 0.050 0.020 <4.0                    327.95 6.74 
 96 Arp270  10 49 52.3  32 59 11.6 37.360 0.030 100 10 5.00 0.20 0.023 0.004 <4.0                     31.26 6.83 
 97 Arp270  10 49 51.6  32 59 13.1 37.350 0.030  90 10 4.90 0.20 0.026 0.006 13.0  4.0  200.0  200.0 189.04 6.77 
 98 Arp270  10 49 51.4  32 59 12.1 37.340 0.020  82  6 4.80 0.10 0.030 0.004 10.0  2.0  130.0   70.0 288.73 6.75 
 99 Arp270  10 49 50.7  32 59  7.5 37.330 0.070  61  6 4.60 0.20 0.045 0.008 6.0   3.0   50.0   70.0  70.65 6.80 
100 Arp270  10 49 50.6  32 59  9.0 37.330 0.030  96  5 4.90 0.10 0.023 0.002 5.0   2.0   30.0   30.0  61.65 6.80 
101 Arp270  10 49 49.8  32 59  7.4 37.320 0.020 100 10 4.90 0.20 0.022 0.005 15.0  2.0  300.0  200.0 125.33 6.78 
102 Arp270  10 49 49.9  32 59 13.0 37.310 0.030  70 10 4.70 0.30 0.040 0.010 <4.0                     35.19 6.82 
103 Arp270  10 49 48.2  32 59  5.7 37.300 0.040  46  5 4.40 0.20 0.070 0.010 <4.0                     70.94 6.80 
104 Arp270  10 49 49.6  32 59 18.2 37.300 0.020 170 10 5.30 0.10 0.009 0.001 <4.0                      1.92 7.21 
106 Arp270  10 49 55.2  32 59  3.4 37.290 0.050  70 20 4.70 0.40 0.040 0.010 <4.0                    222.83 6.76 
107 Arp270  10 49 55.3  32 59  5.1 37.280 0.030  56  8 4.60 0.20 0.050 0.010 <4.0                    344.55 6.74 
108 Arp270  10 49 52.6  32 59  5.3 37.260 0.030  90 20 4.90 0.30 0.022 0.006 <4.0                    132.65 6.78 
109 Arp270  10 49 49.4  32 59 11.5 37.230 0.030  34  5 4.20 0.20 0.100 0.020 <4.0                     12.89 7.04 
110 Arp270  10 49 49.7  32 59 14.2 37.230 0.020 100 20 4.90 0.30 0.021 0.005 <4.0                      5.88 7.10 
111 Arp270  10 49 53.5  32 59  2.7 37.230 0.050  47  7 4.40 0.20 0.060 0.010 22.0  4.0 1000.0  800.0 165.13 6.77 
112 Arp270  10 49 53.7  32 59 10.8 37.220 0.050 100 20 4.90 0.30 0.020 0.006 <4.0                    345.91 6.74 
113 Arp270  10 49 52.9  32 59 11.3 37.220 0.020  37  8 4.20 0.30 0.080 0.030 <4.0                    463.37 6.67 
114 Arp270  10 49 50.7  32 59  3.6 37.210 0.050  68  7 4.60 0.20 0.034 0.006 <4.0                     47.87 6.81 
115 Arp270  10 49 50.4  32 59  2.4 37.200 0.030  60 10 4.60 0.30 0.040 0.010 <4.0                    190.21 6.77 
116 Arp270  10 49 50.2  32 59  7.7 37.200 0.030  57  9 4.50 0.20 0.040 0.010 <4.0                     81.52 6.80 
117 Arp270  10 49 48.1  32 58 53.6 37.200 0.020  86  9 4.80 0.20 0.023 0.004 <4.0                     59.96 6.80 
118 Arp270  10 49 48.0  32 58 53.0 37.180 0.070  80 10 4.70 0.30 0.028 0.007 <4.0                     74.69 6.80 
119 Arp270  10 49 49.3  32 59  6.1 37.170 0.030  90 10 4.80 0.30 0.023 0.006 <4.0                     51.88 6.81 
120 Arp270  10 49 50.5  32 59 16.5 37.170 0.040  80 10 4.70 0.20 0.027 0.007 <4.0                      9.01 7.09 
121 Arp270  10 49 49.4  32 59  9.6 37.170 0.020  40 10 4.30 0.40 0.060 0.020 <4.0                     19.02 6.89 
122 Arp270  10 49 49.6  32 59 12.5 37.170 0.030  46  9 4.40 0.30 0.060 0.020 <4.0                     11.10 7.05 
123 Arp270  10 49 50.6  32 58 50.2 37.150 0.040  70 10 4.60 0.30 0.030 0.010 <4.0                     25.34 6.85 
124 Arp270  10 49 55.8  32 59 28.0 37.150 0.050  80 10 4.70 0.30 0.026 0.007 <4.0                    579.77 6.57 
125 Arp270  10 49 48.4  32 58 42.3 37.150 0.050  90 10 4.80 0.20 0.022 0.005 <4.0                    158.03 6.77 
126 Arp270  10 49 51.8  32 59 10.4 37.150 0.060  90 10 4.80 0.20 0.020 0.004 <4.0                    187.30 6.77 
127 Arp270  10 49 48.4  32 58 49.6 37.150 0.040  50 10 4.50 0.30 0.040 0.010 <4.0                     59.52 6.80 
128 Arp270  10 49 50.5  32 59 11.2 37.140 0.050  50 10 4.40 0.40 0.060 0.020 <4.0                     74.41 6.80 
129 Arp270  10 49 48.1  32 58 55.7 37.140 0.020  70 10 4.70 0.30 0.028 0.009 <4.0                    104.39 6.79 
130 Arp270  10 49 49.5  32 59 11.8 37.140 0.030  80 10 4.70 0.20 0.023 0.004 <4.0                     11.13 7.05 
131 Arp270  10 49 53.5  32 59 10.8 37.130 0.060  80 10 4.70 0.30 0.022 0.006 <4.0                    338.76 6.74 
132 Arp270  10 49 50.8  32 58 58.8 37.130 0.050  87  9 4.80 0.20 0.021 0.004 <4.0                     26.98 6.83 
133 Arp270  10 49 50.5  32 59  1.1 37.130 0.030  50 20 4.40 0.50 0.050 0.020 <4.0                    140.83 6.77 
134 Arp270  10 49 50.9  32 59  4.4 37.130 0.050  70 10 4.70 0.30 0.027 0.007 <4.0                     34.35 6.82 
135 Arp270  10 49 51.2  32 59 12.1 37.120 0.020  40 10 4.30 0.40 0.060 0.020 <4.0                    451.34 6.68 
136 Arp270  10 49 47.7  32 58 50.8 37.100 0.060  68  9 4.60 0.20 0.029 0.007 <4.0                     77.02 6.80 
137 Arp270  10 49 48.0  32 58 55.2 37.100 0.050  65  8 4.60 0.20 0.032 0.006 <4.0                     93.84 6.79 
138 Arp270  10 49 49.1  32 59  9.1 37.090 0.040  60 10 4.50 0.30 0.040 0.010 <4.0                     40.05 6.82 
139 Arp270  10 49 50.8  33  0  7.9 37.090 0.030 100 10 4.80 0.20 0.017 0.003 <4.0                     16.33 7.00 
140 Arp270  10 49 51.0  32 59  2.8 37.090 0.050  45  9 4.30 0.30 0.050 0.020 <4.0                     74.92 6.80 
141 Arp270  10 49 49.1  32 58 49.5 37.070 0.040  70 10 4.60 0.20 0.025 0.006 <4.0                     49.10 6.81 
142 Arp270  10 49 50.8  32 59  2.8 37.070 0.050  66  9 4.60 0.20 0.030 0.007 <4.0                     56.07 6.80 
143 Arp270  10 49 51.1  32 59  8.0 37.060 0.050  50 10 4.40 0.40 0.040 0.020 <4.0                     45.34 6.81 
144 Arp270  10 49 51.0  32 59  7.5 37.060 0.050  70 10 4.60 0.20 0.027 0.006 <4.0                     33.24 6.82 
145 Arp270  10 49 49.5  32 59  0.1 37.040 0.050  83  8 4.70 0.20 0.020 0.003 <4.0                     93.23 6.79 
146 Arp270  10 49 48.4  32 58 55.9 37.040 0.050  80 10 4.70 0.30 0.021 0.006 10.0  4.0  200.0  300.0  54.11 6.81 
147 Arp270  10 49 48.6  32 58 57.3 37.040 0.050  37  6 4.20 0.30 0.070 0.020 <4.0                    110.30 6.79 
148 Arp270  10 49 49.1  32 59  3.7 37.040 0.050  70 10 4.60 0.30 0.024 0.007 <4.0                    309.49 6.74 
149 Arp270  10 49 48.6  32 59 31.2 37.020 0.030  50 10 4.30 0.40 0.050 0.020 <4.0                     12.96 7.04 
150 Arp270  10 49 55.0  32 59  1.4 37.010 0.050  86  9 4.70 0.20 0.019 0.003 <4.0                    210.82 6.76 
151 Arp270  10 49 50.0  32 58 48.0 37.010 0.080  65  7 4.50 0.20 0.029 0.006 <4.0                     58.65 6.80 
152 Arp270  10 49 55.3  32 59 26.3 36.990 0.080  49  9 4.30 0.30 0.040 0.010 <4.0                    394.76 6.72 
153 Arp270  10 49 51.0  32 58 58.5 36.990 0.070  53  7 4.40 0.20 0.038 0.009 <4.0                     43.18 6.81 
154 Arp270  10 49 48.7  32 58 43.1 36.990 0.070  80 20 4.70 0.40 0.019 0.008 <4.0                     87.89 6.79 
155 Arp270  10 49 48.5  32 58 41.9 36.980 0.090  60 10 4.40 0.30 0.030 0.010 <4.0                    156.42 6.77 
156 Arp270  10 49 50.8  32 59  0.4 36.960 0.070  90 20 4.70 0.30 0.017 0.006 <4.0                     35.67 6.82 
157 Arp270  10 49 49.5  32 58 51.9 36.950 0.030  60 10 4.50 0.30 0.028 0.007 <4.0                    151.72 6.77 
158 Arp270  10 49 50.1  32 59  0.1 36.950 0.020  38  9 4.10 0.40 0.060 0.020 <4.0                     54.88 6.81 
159 Arp270  10 49 49.2  32 58 53.4 36.950 0.070  57  8 4.40 0.20 0.033 0.008 <4.0                     65.87 6.80 
160 Arp270  10 49 49.4  32 58 55.1 36.940 0.050  40 10 4.10 0.40 0.060 0.030 <4.0                     65.08 6.80 
161 Arp270  10 49 48.0  32 58 51.6 36.940 0.050  40 10 4.10 0.50 0.060 0.030 <4.0                     84.21 6.79 
162 Arp270  10 49 48.2  32 58 57.4 36.940 0.070  57  9 4.40 0.30 0.032 0.009 <4.0                    139.70 6.78 
163 Arp270  10 49 50.6  32 58 42.1 36.930 0.040  47  9 4.30 0.30 0.040 0.010 <4.0                     18.35 6.98 
164 Arp270  10 49 48.9  32 58 38.9 36.930 0.050  70 10 4.50 0.30 0.023 0.006 <4.0                     84.93 6.79 
165 Arp270  10 49 53.1  32 59 10.8 36.920 0.060  50 10 4.30 0.30 0.030 0.010 <4.0                    619.51 6.55 
166 Arp270  10 49 47.2  32 58 29.5 36.910 0.050  49  7 4.30 0.20 0.039 0.009 <4.0                    271.94 6.75 
167 Arp270  10 49 48.4  32 58 38.6 36.910 0.040  55  7 4.40 0.20 0.033 0.007 8.0   4.0  200.0  200.0  86.13 6.79 
168 Arp270  10 49 48.7  32 58 41.0 36.900 0.070  52  7 4.30 0.30 0.036 0.009 <4.0                    145.72 6.77 
169 Arp270  10 49 48.2  32 58 37.1 36.870 0.040  48  6 4.20 0.20 0.039 0.009 <4.0                    115.78 6.78 
170 Arp270  10 49 51.4  32 59  3.4 36.870 0.050  44  7 4.20 0.30 0.040 0.010 <4.0                     35.09 6.82 
171 Arp270  10 49 51.3  32 59  2.7 36.870 0.040  62  9 4.40 0.20 0.026 0.006 <4.0                     25.04 6.85 
172 Arp270  10 49 50.5  32 58 57.3 36.860 0.050  70 10 4.50 0.40 0.023 0.009 <4.0                     49.01 6.81 
173 Arp270  10 49 49.5  32 58 50.7 36.850 0.040  33  8 4.00 0.40 0.070 0.030 <4.0                    211.74 6.76 
174 Arp270  10 49 49.6  32 58 56.3 36.840 0.040  50 10 4.20 0.30 0.040 0.010 <4.0                     98.99 6.79 
175 Arp270  10 49 48.8  32 58 55.4 36.840 0.080  47  8 4.20 0.30 0.040 0.010 <4.0                     81.48 6.80 
176 Arp270  10 49 49.0  32 58 59.3 36.840 0.050  50 10 4.20 0.40 0.040 0.010 <4.0                    326.60 6.74 
177 Arp270  10 49 48.4  32 58 59.4 36.830 0.070  62  9 4.40 0.30 0.025 0.006 <4.0                    276.02 6.75 
178 Arp270  10 49 48.0  32 58 57.7 36.830 0.030  30 10 4.00 0.50 0.060 0.030 <4.0                    268.93 6.75 
179 Arp270  10 49 47.7  32 58 25.4 36.810 0.040  50 10 4.20 0.40 0.030 0.010 <4.0                    156.28 6.77 
180 Arp270  10 49 50.1  32 58 48.9 36.810 0.060  59  9 4.40 0.30 0.026 0.007 <4.0                     63.51 6.80 
181 Arp270  10 49 51.5  32 59  1.5 36.800 0.050  45  8 4.20 0.30 0.040 0.010 <4.0                     39.08 6.82 
182 Arp270  10 49 51.1  32 58 59.4 36.790 0.040  33  7 4.00 0.30 0.060 0.020 <4.0                     51.45 6.81 
183 Arp270  10 49 51.6  32 59  3.7 36.790 0.050  50 10 4.20 0.40 0.030 0.010 <4.0                     70.73 6.80 
184 Arp270  10 49 48.2  32 58 41.9 36.790 0.040  50 10 4.20 0.40 0.030 0.010 <4.0                    229.79 6.76 
185 Arp270  10 49 48.3  32 58 44.3 36.790 0.080  80 20 4.50 0.40 0.017 0.008 <4.0                    143.22 6.77 
186 Arp270  10 49 48.7  32 58 52.5 36.780 0.030  50  8 4.20 0.20 0.033 0.008 <4.0                     61.78 6.80 
187 Arp270  10 49 48.1  32 58 50.9 36.780 0.090  45  9 4.20 0.30 0.040 0.010 <4.0                     75.55 6.80 
188 Arp270  10 49 47.9  32 58 52.1 36.780 0.070  50 10 4.20 0.40 0.030 0.010 <4.0                    110.10 6.79 
189 Arp270  10 49 47.7  32 58 57.5 36.770 0.060  60 10 4.30 0.40 0.026 0.009 <4.0                    114.92 6.78 
190 Arp270  10 49 52.0  32 58 49.0 36.770 0.040  39  9 4.10 0.40 0.050 0.020 <4.0                    186.58 6.77 
191 Arp270  10 49 48.6  32 58 35.7 36.770 0.040  39  9 4.10 0.40 0.050 0.020 <4.0                    137.85 6.78 
192 Arp270  10 49 51.4  32 58 56.8 36.770 0.070  44  8 4.10 0.30 0.040 0.010 <4.0                     46.29 6.81 
193 Arp270  10 49 48.5  32 58 37.0 36.760 0.060  60 10 4.30 0.40 0.030 0.010 <4.0                    118.44 6.78 
194 Arp270  10 49 50.8  32 58 55.0 36.760 0.050  70 10 4.40 0.20 0.021 0.005 <4.0                     12.42 7.05 
195 Arp270  10 49 50.4  32 58 53.4 36.760 0.060  60 20 4.30 0.60 0.030 0.020 <4.0                     66.19 6.80 
196 Arp270  10 49 50.4  32 58 55.2 36.750 0.060  60 10 4.30 0.40 0.030 0.010 <4.0                     61.10 6.80 
197 Arp270  10 49 48.3  32 58 51.3 36.750 0.050  60 30 4.30 0.70 0.030 0.020 <4.0                     66.63 6.80 
198 Arp270  10 49 49.7  32 59  3.3 36.750 0.060  60 20 4.40 0.40 0.022 0.009 <4.0                    376.90 6.73 
199 Arp270  10 49 49.5  32 58 36.3 36.750 0.080  40 10 4.00 0.50 0.050 0.020 <4.0                     55.61 6.80 
200 Arp270  10 49 49.3  32 58 34.1 36.750 0.080  43  5 4.10 0.20 0.039 0.009 <4.0                     42.49 6.81 
201 Arp270  10 49 47.8  32 58 25.8 36.740 0.050  41  9 4.10 0.40 0.040 0.020 <4.0                    194.04 6.77 
202 Arp270  10 49 50.6  32 58 47.0 36.730 0.060  42  9 4.10 0.30 0.040 0.010 <4.0                     18.95 6.89 
203 Arp270  10 49 51.5  32 58 54.5 36.700 0.100  50 10 4.30 0.30 0.027 0.009 <4.0                     83.48 6.79 
204 Arp270  10 49 49.2  32 58 39.3 36.720 0.080  40 10 4.10 0.40 0.040 0.010 <4.0                     77.87 6.80 
205 Arp270  10 49 49.1  32 58 40.3 36.720 0.070  40 10 4.10 0.40 0.040 0.020 <4.0                     91.54 6.79 
206 Arp270  10 49 51.5  32 58 58.3 36.710 0.050  50 10 4.20 0.40 0.030 0.010 <4.0                     57.35 6.80 
207 Arp270  10 49 51.1  32 58 56.9 36.710 0.070  50 10 4.20 0.40 0.030 0.010 <4.0                     36.33 6.82 
208 Arp270  10 49 50.8  32 58 57.9 36.700 0.070  50 10 4.20 0.40 0.030 0.010 <4.0                     24.24 6.85 
209 Arp270  10 49 49.3  32 58 49.3 36.700 0.060  50 10 4.20 0.40 0.030 0.010 <4.0                    185.33 6.77 
210 Arp270  10 49 49.9  32 58 56.4 36.690 0.090  49  8 4.20 0.30 0.030 0.009 <4.0                     53.92 6.81 
211 Arp270  10 49 48.9  32 58 52.0 36.680 0.050  40 10 4.00 0.50 0.040 0.020 <4.0                     96.60 6.79 
212 Arp270  10 49 48.6  32 58 50.1 36.670 0.080  49  9 4.20 0.30 0.030 0.009 <4.0                     57.15 6.80 
213 Arp270  10 49 50.8  32 58 39.8 36.670 0.090  40 20 4.10 0.60 0.040 0.020 <4.0                     33.81 6.82 
214 Arp270  10 49 48.6  32 58 26.2 36.650 0.060  50 10 4.10 0.50 0.030 0.010 <4.0                    134.88 6.78 
215 Arp270  10 49 50.1  32 58 41.8 36.650 0.080  44  8 4.10 0.30 0.030 0.010 <4.0                     31.25 6.83 
216 Arp270  10 49 47.6  32 58 24.7 36.640 0.060  37  8 4.00 0.40 0.040 0.020 <4.0                    254.42 6.75 
217 Arp270  10 49 49.6  32 58 42.3 36.600 0.100  44  9 4.10 0.40 0.030 0.010 <4.0                     27.38 6.83 
218 Arp270  10 49 51.3  32 58 53.8 36.640 0.080  40  8 4.00 0.40 0.040 0.010 <4.0                     67.81 6.80 
219 Arp270  10 49 50.2  32 58 46.2 36.640 0.060  44  9 4.10 0.40 0.030 0.010 <4.0                     49.92 6.81 
220 Arp270  10 49 49.9  32 58 47.7 36.600 0.100  38  7 4.00 0.30 0.040 0.010 <4.0                     71.66 6.80 
221 Arp270  10 49 50.3  32 58 50.5 36.600 0.100  43  8 4.00 0.30 0.030 0.010 <4.0                    102.88 6.79 
222 Arp270  10 49 49.7  32 58 49.3 36.590 0.090  46  7 4.10 0.30 0.030 0.009 <4.0                    142.37 6.77 
223 Arp270  10 49 49.2  32 58 46.6 36.590 0.070  37  8 3.90 0.40 0.040 0.010 <4.0                    124.98 6.78 
224 Arp270  10 49 48.9  32 58 47.5 36.570 0.090  40 10 3.90 0.40 0.040 0.020 <4.0                     52.38 6.81 
225 Arp270  10 49 48.8  32 58 47.2 36.560 0.050  50 10 4.10 0.50 0.030 0.010 <4.0                     54.57 6.81 
226 Arp270  10 49 48.3  32 58 47.5 36.560 0.040  50 10 4.10 0.30 0.030 0.010 <4.0                     78.96 6.80 
227 Arp270  10 49 50.1  32 58 35.6 36.560 0.070  50 10 4.10 0.40 0.020 0.010 <4.0                     52.22 6.81 
228 Arp270  10 49 50.4  32 58 42.2 36.550 0.040  30 10 3.80 0.60 0.050 0.030 <4.0                     17.75 6.96 
229 Arp270  10 49 50.0  32 58 40.8 36.600 0.100  42  9 4.00 0.40 0.030 0.010 <4.0                     42.36 6.81 
230 Arp270  10 49 49.6  32 58 37.4 36.500 0.100  40 10 4.00 0.50 0.040 0.020 <4.0                     70.64 6.80 
231 Arp270  10 49 50.7  32 58 47.8 36.540 0.090  37  9 3.90 0.40 0.040 0.020 <4.0                     16.38 7.00 
232 Arp270  10 49 50.9  32 58 50.3 36.500 0.100  35  9 3.90 0.40 0.040 0.020 <4.0                     16.05 6.91 
233 Arp270  10 49 49.8  32 58 41.9 36.510 0.050  50 10 4.00 0.50 0.030 0.010 <4.0                     59.27 6.80 
234 Arp270  10 49 48.8  32 58 35.4 36.500 0.100  40 10 3.90 0.60 0.040 0.020 <4.0                    148.16 6.77 
235 Arp270  10 49 50.0  32 58 44.7 36.500 0.100  39  7 3.90 0.30 0.030 0.010 <4.0                     54.51 6.81 
236 Arp270  10 49 49.7  32 58 44.5 36.500 0.100  36  8 3.90 0.40 0.040 0.010 <4.0                     38.04 6.82 
237 Arp270  10 49 50.0  32 58 49.7 36.490 0.090  40 10 4.00 0.40 0.030 0.010 <4.0                     58.03 6.80 
238 Arp270  10 49 49.0  32 58 45.4 36.480 0.070  34  6 3.80 0.30 0.040 0.010 <4.0                     69.25 6.80 
239 Arp270  10 49 50.1  32 58 55.2 36.500 0.100  40 10 4.00 0.50 0.030 0.020 <4.0                     68.14 6.80 
240 Arp270  10 49 49.8  32 58 54.0 36.480 0.070  50 10 4.10 0.30 0.023 0.007 <4.0                    138.58 6.78 
241 Arp270  10 49 48.4  32 58 49.9 36.480 0.070  37  9 3.90 0.40 0.040 0.010 <4.0                     56.35 6.80 
242 Arp270  10 49 48.3  32 58 50.9 36.480 0.080  42  9 4.00 0.40 0.030 0.010 <4.0                     56.29 6.80 
243 Arp270  10 49 51.8  32 58 48.6 36.500 0.100  40 20 3.90 0.70 0.030 0.020 <4.0                     54.21 6.81 
244 Arp270  10 49 51.9  32 58 50.4 36.500 0.100  33  7 3.80 0.40 0.040 0.020 <4.0                    106.05 6.79 
245 Arp270  10 49 48.1  32 58 25.4 36.460 0.090  33  9 3.80 0.50 0.040 0.020 <4.0                    449.11 6.68 
246 Arp270  10 49 47.2  32 58 20.0 36.460 0.080  30 10 3.80 0.60 0.050 0.030 <4.0                    228.08 6.76 
247 Arp270  10 49 48.6  32 58 34.8 36.500 0.100  34  8 3.80 0.40 0.040 0.020 <4.0                    129.64 6.78 
248 Arp270  10 49 49.0  32 58 38.9 36.500 0.100  40 10 3.80 0.50 0.040 0.020 <4.0                     96.50 6.79 
249 Arp270  10 49 49.4  32 58 46.5 36.450 0.070  36  8 3.80 0.40 0.040 0.010 <4.0                    296.73 6.75 
250 Arp270  10 49 48.8  32 58 44.6 36.430 0.070  40 20 3.90 0.70 0.030 0.020 <4.0                     63.84 6.80 
251 Arp270  10 49 48.3  32 58 41.5 36.400 0.100  40 10 3.80 0.60 0.040 0.020 <4.0                    174.62 6.77 
252 Arp270  10 49 48.6  32 58 44.9 36.430 0.070  35  8 3.80 0.40 0.040 0.010 <4.0                    243.45 6.75 
253 Arp270  10 49 50.5  32 58 35.2 36.420 0.080  40 10 3.90 0.50 0.030 0.020 <4.0                     47.22 6.81 
254 Arp270  10 49 48.9  32 58 28.6 36.420 0.090  33  9 3.80 0.50 0.040 0.020 <4.0                     71.40 6.80 
255 Arp270  10 49 49.7  32 58 34.8 36.400 0.100  40 10 3.80 0.50 0.030 0.020 <4.0                     78.04 6.80 
256 Arp270  10 49 49.5  32 58 33.7 36.400 0.100  40 10 3.90 0.60 0.030 0.020 <4.0                     52.42 6.81 
257 Arp270  10 49 47.4  32 58 19.1 36.400 0.100  40 20 3.80 0.80 0.030 0.030 <4.0                    193.12 6.77 
258 Arp270  10 49 47.5  32 58 20.9 36.390 0.080  40 10 3.90 0.40 0.030 0.010 <4.0                    323.10 6.74 
259 Arp270  10 49 48.0  32 58 27.1 36.400 0.100  40 10 3.90 0.60 0.030 0.020 <4.0                    562.00 6.58 
260 Arp270  10 49 50.6  32 58 48.6 36.400 0.100  40 10 3.90 0.50 0.030 0.010 <4.0                     24.13 6.85 
261 Arp270  10 49 47.1  32 58 24.8 36.380 0.080  40 10 3.90 0.40 0.030 0.010 <4.0                    547.09 6.58 
262 Arp270  10 49 46.6  32 58 21.4 36.380 0.090  40 20 3.90 0.80 0.030 0.020 <4.0                    269.82 6.75 
263 Arp270  10 49 48.9  32 58 44.4 36.380 0.080  39  9 3.90 0.40 0.030 0.010 <4.0                     73.62 6.80 
264 Arp270  10 49 50.1  32 58 32.4 36.380 0.070  40 10 3.80 0.60 0.030 0.020 <4.0                     39.09 6.82 
265 Arp270  10 49 49.0  32 58 28.9 36.400 0.200  30 10 3.80 0.70 0.040 0.020 <4.0                     79.18 6.80 
266 Arp270  10 49 50.6  32 58 40.1 36.400 0.100  40 20 3.80 0.80 0.030 0.030 <4.0                     59.11 6.80 
267 Arp270  10 49 48.7  32 58 28.4 36.400 0.100  32  6 3.70 0.40 0.040 0.010 <4.0                     96.35 6.79 
268 Arp270  10 49 51.3  32 58 50.3 36.300 0.100  40 10 3.80 0.60 0.030 0.020 <4.0                     80.08 6.80 
269 Arp270  10 49 49.1  32 58 34.6 36.340 0.080  32  7 3.70 0.30 0.040 0.010 <4.0                     41.78 6.81 
270 Arp270  10 49 48.9  32 58 35.8 36.300 0.100  30 10 3.70 0.70 0.040 0.030 <4.0                     86.24 6.79 
271 Arp270  10 49 49.8  32 58 37.7 36.300 0.100  31  9 3.70 0.50 0.040 0.020 <4.0                    114.56 6.78 
272 Arp270  10 49 46.8  32 58 20.9 36.300 0.200  29  8 3.70 0.50 0.040 0.020 <4.0                    286.99 6.75 
273 Arp270  10 49 50.3  32 58 37.7 36.300 0.200  30 20 3.70 0.90 0.040 0.030 <4.0                     60.04 6.80 
274 Arp270  10 49 46.7  32 58 24.4 36.300 0.100  30 10 3.70 0.60 0.040 0.020 <4.0                    388.41 6.73 
275 Arp270  10 49 49.8  32 58 50.6 36.300 0.100  30 10 3.70 0.70 0.040 0.030 <4.0                     66.73 6.80 
276 Arp270  10 49 51.0  32 58 34.2 36.300 0.200  30 10 3.60 0.60 0.050 0.030 <4.0                    252.97 6.75 
277 Arp270  10 49 49.5  32 58 26.2 36.300 0.200  30 10 3.70 0.60 0.030 0.020 <4.0                     58.24 6.80 
278 Arp270  10 49 50.2  32 58 29.7 36.260 0.070  32  7 3.70 0.40 0.040 0.010 <4.0                    344.14 6.74 
279 Arp270  10 49 55.3  32 59 26.4 36.300 0.100  30 10 3.60 0.80 0.040 0.030 <4.0                    451.49 6.68 
  1 NGC3769 11 37 51.8  47 52 46.4 38.310 0.050  66  3 5.17 0.09 0.120 0.010 <4.0                    227.02 6.76 
  2 NGC3769 11 37 51.0  47 52 51.5 38.140 0.050  70  4 5.10 0.10 0.090 0.010 <4.0                    148.42 6.77 
  3 NGC3769 11 37 51.5  47 52 49.4 38.070 0.010  68  3 5.07 0.07 0.090 0.006 <4.0                    237.79 6.76 
  4 NGC3769 11 37 44.9  47 53 13.1 38.010 0.050  60  4 5.00 0.10 0.100 0.010 <4.0                     84.27 6.79 
  5 NGC3769 11 37 51.4  47 52 50.6 37.820 0.020  67  4 4.90 0.10 0.070 0.007 <4.0                    232.74 6.76 
  6 NGC3769 11 37 44.8  47 53 14.8 37.770 0.030  54  3 4.80 0.10 0.090 0.010 <4.0                     80.16 6.80 
  7 NGC3769 11 37 44.4  47 53 34.9 37.640 0.030  41  5 4.50 0.20 0.120 0.020 <4.0                     40.36 6.82 
  8 NGC3769 11 37 44.6  47 53  7.7 37.550 0.030  70 10 4.80 0.30 0.050 0.010 <4.0                    123.59 6.78 
  9 NGC3769 11 37 44.3  47 53 32.3 37.460 0.030  56  7 4.60 0.20 0.060 0.010 <4.0                     32.05 6.82 
 10 NGC3769 11 37 44.3  47 53 38.3 37.410 0.060  45  5 4.50 0.20 0.080 0.020 <4.0                     22.86 6.92 
 11 NGC3769 11 37 44.3  47 53 22.2 37.350 0.050  43  5 4.40 0.20 0.080 0.020 <4.0                     57.13 6.80 
 12 NGC3769 11 37 44.2  47 53 35.1 37.340 0.060  52  6 4.50 0.20 0.060 0.010 <4.0                      8.70 7.09 
 13 NGC3769 11 37 44.4  47 53 42.0 37.340 0.040  45  6 4.40 0.20 0.070 0.020 <4.0                     72.00 6.80 
 14 NGC3769 11 37 43.7  47 53 24.4 37.290 0.040  50  7 4.50 0.20 0.060 0.010 <4.0                    141.43 6.77 
 15 NGC3769 11 37 45.5  47 53 32.7 37.290 0.080  33  5 4.20 0.30 0.110 0.030 <4.0                    346.97 6.74 
 16 NGC3769 11 37 44.1  47 53 42.3 37.230 0.040  36  9 4.20 0.40 0.090 0.040 5.0   2.0   60.0   90.0  60.75 6.80 
 17 NGC3769 11 37 44.2  47 53 30.3 37.220 0.020  34  7 4.20 0.30 0.090 0.030 <4.0                     99.92 6.79 
 18 NGC3769 11 37 44.1  47 53 28.2 37.210 0.050  37  4 4.20 0.20 0.090 0.020 <4.0                     93.16 6.79 
 19 NGC3769 11 37 44.8  47 53 38.0 37.170 0.050  40  6 4.30 0.30 0.070 0.020 <4.0                    160.39 6.77 
 20 NGC3769 11 37 44.1  47 53 43.5 37.100 0.070  29  4 4.00 0.30 0.100 0.030 <4.0                     76.34 6.80 
 21 NGC3769 11 37 43.6  47 53 53.9 37.100 0.060  33  6 4.10 0.30 0.090 0.020 <4.0                     94.49 6.79 
 22 NGC3769 11 37 43.4  47 53 53.2 37.050 0.080  36  5 4.20 0.30 0.070 0.020 <4.0                     65.43 6.80 
 23 NGC3769 11 37 43.9  47 53 49.0 37.020 0.040  31  7 4.00 0.30 0.090 0.030 <4.0                     82.48 6.79 
 24 NGC3769 11 37 43.3  47 53 51.6 36.710 0.060  23  6 3.70 0.40 0.100 0.040 <4.0                     88.55 6.79 
 25 NGC3769 11 37 43.2  47 53 53.8 36.400 0.200  19  5 3.40 0.50 0.100 0.040 <4.0                     80.20 6.80 



==> hiireg_rev_iso_cds.dat <==
Title: Comparative internal kinematics of the HII regions in interacting and isolated galaxies: 
       implications for massive star formation modes.
Authors: Javier Zaragoza-Cardiel, John E. Beckman, Joan Font, Begona Garcia-Lorenzo, 
         Artemi Camps-Farina, Kambiz Fathi, Philip A. James, Santiago Erroz-Ferrer, 
         Jorge Barrera-Ballesteros, Mauricio Cisternas
Table: A2
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label       Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---            Num         Consecutive number in catalog
   4- 10 A7     ---            Name        Galaxy name
  12- 13 I2     h              RAh         Hour of Right Ascension (J2000)
  15- 16 I2     min            RAm         Minute of Right Ascension (J2000)
  18- 21 F4.1   s              RAs         Second of Right Ascension (J2000)
  23- 24 I2     deg            DEd         Degree of Declination (J2000)
  26- 27 I2     arcmin         DEm         Arcminute of Declination (J2000)
  29- 32 F4.1   arcsec         DEs         Arcsecond of Declination (J2000)
  34- 39 F6.3   erg/s          logLha      Log of H{alpha} luminosity
  41- 45 F5.3   erg/s          ErrlogLha   Log of H{alpha} luminosity error
  47- 49 I3     pc             R           Radius
  51- 52 I2     pc             ErrR        Radius error
  54- 57 F4.2   solMass        MHII        Ionized gas mass
  59- 62 F4.2   solMass        ErrMHII     Ionized gas mass error
  64- 69 F6.4   solMass/pc^3   rhoMHII     Ionized gas density
  71- 76 F6.4   solMass/pc^3   ErrRhoMHII  Ionized gas density error
  78- 81 A4     km/s           SigmaV      Velocity dispersion
  83- 85 F3.1   km/s           ErrSigmaV   Velocity dispersion error
  87- 92 F6.1   ---            alpVir      Virial parameter
  94- 99 F6.1   ---            ErrAlpVir   Virial parameter error
 101-107 F7.2   Angstrom       EW          Halpha equivalent width
 109-112 F4.2   yr             logAge      Log of Age
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
 1 NGC3504 11  3 10.4 27 58 59.4 39.610 0.040 162  5 6.41 0.06 0.1450 0.0090 14.4 0.9   15.0    3.0   17.03 6.98 
 2 NGC3504 11  3 10.0 27 58 47.2 39.300 0.010  80  7 5.80 0.10 0.2900 0.0400 6.0  3.0    6.0    7.0   17.89 6.96 
 4 NGC3504 11  3  9.9 27 58 31.3 38.630 0.020 100  6 5.60 0.10 0.1000 0.0100 <4.0                     32.55 6.82 
 5 NGC3504 11  3 11.1 27 58 20.0 38.280 0.040 100 10 5.40 0.20 0.0700 0.0100 <4.0                     49.30 6.81 
 6 NGC3504 11  3 11.2 27 58 18.7 38.090 0.040  79  7 5.20 0.20 0.0700 0.0100 <4.0                     54.87 6.81 
 8 NGC3504 11  3 12.4 27 57 51.5 37.840 0.050  46  7 4.70 0.30 0.1300 0.0300 12.0 6.0  100.0  200.0  173.83 6.77 
 1 NGC5678 14 32 12.6 57 53 49.0 40.070 0.020 430  9 7.28 0.04 0.0570 0.0020 13.3 0.3    4.7    0.5   29.49 6.83 
 2 NGC5678 14 32  5.8 57 55  6.5 40.000 0.030 380 10 7.15 0.06 0.0640 0.0040 13.0 1.0    6.0    1.0    5.58 7.10 
 3 NGC5678 14 32  4.5 57 54 50.4 39.740 0.030 325  6 6.93 0.04 0.0590 0.0030 12.3 0.6    7.0    1.0   60.98 6.80 
 4 NGC5678 14 32  5.5 57 54 45.6 39.720 0.030 350 10 6.96 0.06 0.0520 0.0030 10.3 0.7    5.0    1.0   37.10 6.82 
 5 NGC5678 14 32  5.7 57 54 42.5 39.660 0.010 311  8 6.86 0.05 0.0580 0.0030 14.0 1.0   10.0    2.0   28.33 6.83 
 6 NGC5678 14 32  6.5 57 54 42.3 39.630 0.020 390 10 7.00 0.06 0.0390 0.0030 26.3 0.9   32.0    5.0   51.84 6.81 
 7 NGC5678 14 32  4.9 57 54 50.0 39.620 0.020 481  9 7.12 0.04 0.0290 0.0010 <4.0                     49.93 6.81 
 8 NGC5678 14 32  6.5 57 54 38.9 39.610 0.030 250 10 6.69 0.09 0.0750 0.0070 11.0 1.0    7.0    2.0   69.39 6.80 
 9 NGC5678 14 32  5.1 57 54 50.9 39.550 0.030 286  9 6.75 0.06 0.0580 0.0030 9.8  0.9    6.0    2.0   61.30 6.80 
10 NGC5678 14 32  6.4 57 54 46.2 39.410 0.030 230 10 6.50 0.10 0.0680 0.0070 8.0  1.0    4.0    2.0   47.70 6.81 
11 NGC5678 14 32 12.6 57 53 48.9 39.400 0.020 320 10 6.75 0.07 0.0410 0.0030 <4.0                     29.37 6.83 
12 NGC5678 14 32  6.6 57 54 44.7 39.380 0.030 210 10 6.47 0.09 0.0740 0.0070 12.0 1.0   12.0    4.0   60.82 6.80 
13 NGC5678 14 32  4.3 57 54 53.9 39.380 0.030 180 10 6.40 0.10 0.0900 0.0100 <4.0                     40.01 6.82 
14 NGC5678 14 32  7.2 57 54 44.3 39.320 0.040 300 10 6.68 0.07 0.0400 0.0030 <4.0                     43.52 6.81 
15 NGC5678 14 32  4.7 57 54 56.7 39.320 0.010 400 20 6.85 0.07 0.0270 0.0020 <4.0                     36.24 6.82 
16 NGC5678 14 32  7.2 57 54 49.2 39.320 0.030 230 20 6.50 0.10 0.0600 0.0070 <4.0                     40.93 6.82 
17 NGC5678 14 32  6.9 57 54 53.6 39.290 0.050 160 10 6.20 0.10 0.1000 0.0100 <4.0                     20.78 6.97 
18 NGC5678 14 32  5.9 57 54 50.8 39.280 0.040 234  9 6.48 0.07 0.0570 0.0040 6.0  1.0    3.0    2.0   87.83 6.79 
19 NGC5678 14 32  7.4 57 54 55.0 39.240 0.030 280 20 6.60 0.10 0.0420 0.0040 8.5  0.9    6.0    2.0   30.73 6.83 
20 NGC5678 14 32  8.0 57 55  4.4 39.160 0.030 236  9 6.43 0.08 0.0490 0.0040 7.0  1.0    5.0    2.0   29.81 6.83 
21 NGC5678 14 32  7.3 57 54 57.0 39.130 0.020 270 10 6.50 0.09 0.0390 0.0040 5.0  1.0    2.0    1.0   35.26 6.82 
22 NGC5678 14 32  4.2 57 55  1.3 39.100 0.040 300 20 6.50 0.10 0.0330 0.0040 <4.0                     37.27 6.82 
23 NGC5678 14 32  5.1 57 55 15.2 39.100 0.030 144  8 6.10 0.10 0.1000 0.0100 <4.0                     19.86 6.97 
24 NGC5678 14 32  4.7 57 55 12.9 39.090 0.020 310 10 6.57 0.07 0.0300 0.0020 <4.0                     19.43 6.93 
25 NGC5678 14 32  7.0 57 54 57.9 39.070 0.030 280 20 6.50 0.10 0.0340 0.0040 8.0  1.0    6.0    3.0   29.29 6.83 
26 NGC5678 14 32  5.7 57 55 17.9 39.070 0.030 190 10 6.30 0.10 0.0590 0.0060 11.0 1.0   14.0    5.0    2.52 7.17 
27 NGC5678 14 32  5.5 57 55 15.2 39.060 0.020 223  8 6.35 0.06 0.0480 0.0030 13.0 1.0   20.0    5.0    4.30 7.11 
28 NGC5678 14 32  7.6 57 55  0.3 39.000 0.020 240 10 6.40 0.10 0.0400 0.0040 5.0  0.7    3.0    1.0   34.66 6.82 
29 NGC5678 14 32  4.0 57 55  6.8 38.990 0.040 170 10 6.10 0.10 0.0630 0.0070 <4.0                     28.90 6.83 
30 NGC5678 14 32  7.5 57 55  7.1 38.980 0.030 190  9 6.20 0.09 0.0550 0.0050 <4.0                     38.36 6.82 
31 NGC5678 14 32  8.7 57 54 59.7 38.940 0.040 240 20 6.30 0.10 0.0370 0.0040 11.0 2.0   17.0    9.0   52.28 6.81 
32 NGC5678 14 32  7.9 57 55  8.7 38.920 0.020 210 20 6.20 0.10 0.0440 0.0060 <4.0                     52.28 6.81 
33 NGC5678 14 32  8.2 57 55 12.7 38.840 0.020 320 20 6.50 0.10 0.0210 0.0020 <4.0                     29.18 6.83 
34 NGC5678 14 32  7.2 57 55  2.8 38.840 0.020 160 10 6.00 0.10 0.0600 0.0090 <4.0                     39.26 6.82 
35 NGC5678 14 32  1.9 57 55 18.7 38.830 0.030 230 20 6.20 0.10 0.0350 0.0040 7.0  1.0    7.0    4.0   18.73 6.92 
36 NGC5678 14 32  5.8 57 55 17.9 38.790 0.020 230 20 6.20 0.10 0.0330 0.0050 <4.0                      3.10 7.13 
37 NGC5678 14 32  4.4 57 55 14.8 38.770 0.020 230 10 6.20 0.10 0.0320 0.0030 <4.0                     25.00 6.85 
38 NGC5678 14 32  4.6 57 55 18.4 38.760 0.040 230 10 6.20 0.10 0.0320 0.0030 <4.0                     22.18 6.88 
39 NGC5678 14 32  3.8 57 55 16.0 38.700 0.020 170 10 6.00 0.10 0.0490 0.0050 <4.0                     52.37 6.81 
40 NGC5678 14 32  2.8 57 55 33.4 38.690 0.030 170 10 6.00 0.10 0.0490 0.0050 7.0  1.0   11.0    5.0   24.66 6.85 
41 NGC5678 14 32  3.7 57 55 24.3 38.660 0.030 170 20 6.00 0.20 0.0500 0.0100 <4.0                     16.11 6.99 
42 NGC5678 14 32  2.9 57 55 35.7 38.640 0.040 230 10 6.16 0.08 0.0280 0.0020 <4.0                     17.20 6.96 
43 NGC5678 14 32  4.2 57 55 19.7 38.630 0.040 130 20 5.80 0.20 0.0700 0.0100 <4.0                     48.65 6.81 
44 NGC5678 14 32  3.7 57 55 31.1 38.630 0.070 130 10 5.80 0.20 0.0600 0.0100 <4.0                     16.97 6.98 
45 NGC5678 14 32  4.6 57 55 24.3 38.590 0.030 130 10 5.80 0.10 0.0600 0.0090 <4.0                     17.09 6.97 
46 NGC5678 14 32  7.9 57 55 21.2 38.570 0.040 210 20 6.10 0.10 0.0300 0.0040 <4.0                     49.80 6.81 
47 NGC5678 14 32  8.1 57 55 28.8 38.540 0.050 140 10 5.80 0.20 0.0530 0.0090 <4.0                     18.42 6.99 
48 NGC5678 14 32  8.0 57 55 32.6 38.540 0.040 110 20 5.60 0.20 0.0800 0.0200 <4.0                     38.35 6.82 
49 NGC5678 14 32  7.7 57 55 28.1 38.540 0.020 194  9 5.99 0.08 0.0320 0.0030 <4.0                     17.33 6.95 
50 NGC5678 14 32  4.4 57 55 22.9 38.520 0.020 140 20 5.70 0.20 0.0500 0.0100 <4.0                     31.22 6.83 
51 NGC5678 14 32  6.1 57 55 18.1 38.510 0.040 130 10 5.70 0.20 0.0560 0.0090 <4.0                      8.78 7.09 
52 NGC5678 14 32  3.9 57 55 37.1 38.510 0.020 150 10 5.80 0.10 0.0460 0.0060 <4.0                      9.06 7.09 
53 NGC5678 14 32  7.5 57 55 25.8 38.490 0.020 210 10 6.00 0.10 0.0280 0.0030 <4.0                     20.45 6.88 
54 NGC5678 14 32  3.6 57 55 39.5 38.470 0.020 160 20 5.80 0.20 0.0410 0.0090 <4.0                      7.70 7.09 
55 NGC5678 14 32  7.6 57 55 38.6 38.460 0.030 190 20 5.90 0.20 0.0300 0.0050 <4.0                     28.16 6.83 
56 NGC5678 14 32  7.4 57 55 31.5 38.450 0.060 140 10 5.70 0.20 0.0490 0.0080 <4.0                     10.65 7.06 
57 NGC5678 14 32  7.0 57 55 20.6 38.440 0.030 100 10 5.50 0.20 0.0800 0.0100 <4.0                     12.45 7.05 
58 NGC5678 14 32  6.7 57 55 12.0 38.440 0.040 160 10 5.80 0.10 0.0390 0.0050 <4.0                     22.97 6.91 
59 NGC5678 14 32  3.4 57 55 55.7 38.370 0.030 150 20 5.70 0.20 0.0380 0.0070 <4.0                     14.81 7.02 
60 NGC5678 14 32  7.7 57 55 42.9 38.350 0.040 130 10 5.70 0.10 0.0460 0.0060 <4.0                     32.13 6.82 
61 NGC5678 14 32  7.1 57 55 26.1 38.340 0.040 140 20 5.70 0.20 0.0400 0.0080 <4.0                     13.98 6.95 
62 NGC5678 14 32  6.6 57 55 20.4 38.300 0.040 120 10 5.60 0.20 0.0470 0.0090 <4.0                      7.05 7.09 
63 NGC5678 14 32  9.1 57 55 56.1 38.290 0.030  90 10 5.40 0.20 0.0800 0.0200 <4.0                     52.01 6.81 
64 NGC5678 14 32  7.6 57 55 41.2 38.280 0.060 100 10 5.40 0.20 0.0600 0.0200 5.0  2.0   10.0   10.0   43.50 6.81 
65 NGC5678 14 32  4.1 57 55 30.2 38.270 0.030 190 30 5.80 0.20 0.0250 0.0060 <4.0                     18.47 6.99 
66 NGC5678 14 32  7.3 57 55 29.1 38.270 0.040 100 20 5.40 0.30 0.0600 0.0200 <4.0                     22.79 6.92 
67 NGC5678 14 32  7.5 57 55 47.9 38.250 0.040 120 20 5.50 0.20 0.0500 0.0100 <4.0                     55.21 6.80 
68 NGC5678 14 32  4.1 57 55 44.1 38.250 0.030 130 10 5.60 0.10 0.0440 0.0070 <4.0                     12.13 7.05 
69 NGC5678 14 32  4.6 57 55 41.7 38.210 0.050 101  8 5.40 0.10 0.0580 0.0080 <4.0                     12.41 7.05 
70 NGC5678 14 32  5.9 57 55 18.9 38.200 0.020 120 20 5.50 0.20 0.0430 0.0090 <4.0                      2.88 7.15 
71 NGC5678 14 32  5.5 57 55 18.2 38.150 0.030 140 10 5.60 0.20 0.0350 0.0050 <4.0                      2.77 7.15 
72 NGC5678 14 32  7.1 57 55 56.1 38.120 0.040 110 10 5.40 0.20 0.0500 0.0100 <4.0                     40.35 6.82 
73 NGC5678 14 32  7.0 57 55 54.4 38.120 0.040 110 10 5.40 0.20 0.0440 0.0080 <4.0                     48.37 6.81 
74 NGC5678 14 32  7.4 57 55 51.2 38.100 0.040  90 10 5.30 0.20 0.0600 0.0100 <4.0                     84.17 6.79 
75 NGC5678 14 32  4.9 57 55 29.5 38.100 0.020  70 20 5.10 0.40 0.0800 0.0300 <4.0                     16.08 6.90 
76 NGC5678 14 32  8.1 57 56  7.3 38.090 0.020  80 10 5.20 0.30 0.0700 0.0200 <4.0                     52.04 6.81 
77 NGC5678 14 32  5.3 57 56  6.4 38.080 0.050 140 20 5.50 0.20 0.0310 0.0060 <4.0                     11.52 7.05 
78 NGC5678 14 32  6.0 57 55 46.4 38.080 0.060 130 20 5.50 0.30 0.0340 0.0090 <4.0                     11.09 7.05 
79 NGC5678 14 32  6.1 57 55 41.2 38.060 0.030 120 10 5.40 0.20 0.0380 0.0060 <4.0                      5.33 7.10 
80 NGC5678 14 32  6.8 57 55 35.3 38.040 0.020  90 10 5.20 0.20 0.0600 0.0100 <4.0                     16.04 6.91 
81 NGC5678 14 32  8.5 57 56  6.4 37.930 0.040 100 10 5.20 0.20 0.0500 0.0100 <4.0                     42.47 6.81 
82 NGC5678 14 32  6.1 57 55 30.2 37.900 0.040  60 10 4.90 0.30 0.0900 0.0300 <4.0                      3.95 7.12 
83 NGC5678 14 32  5.3 57 55 29.1 37.850 0.050 100 10 5.20 0.20 0.0400 0.0100 <4.0                     12.33 7.05 
84 NGC5678 14 32  6.3 57 55 25.4 37.830 0.050  92  8 5.20 0.20 0.0440 0.0070 <4.0                      6.04 7.10 
85 NGC5678 14 32  6.3 57 55 57.6 37.770 0.080  90 10 5.10 0.20 0.0400 0.0100 <4.0                     20.57 6.92 
86 NGC5678 14 32  6.5 57 56 13.7 37.690 0.060  60 10 4.80 0.40 0.0800 0.0300 <4.0                     29.14 6.83 
12 NGC2805  9 20 17.7 64  6 10.4 38.660 0.040 236  9 6.18 0.08 0.0280 0.0020 <4.0                      8.56 7.09 
18 NGC2805  9 20 19.3 64  4 53.2 38.240 0.030 196  7 5.85 0.07 0.0230 0.0020 <4.0                      1.14 7.29 
22 NGC2805  9 20 19.3 64  4 50.9 38.070 0.020 207  9 5.80 0.07 0.0170 0.0010 <4.0                      0.72 7.33 
25 NGC2805  9 20 19.9 64  4 51.9 37.970 0.010 243  7 5.86 0.05 0.0120 0.0006 <4.0                      2.07 7.20 
34 NGC2805  9 20 23.1 64  4 12.4 37.550 0.030  80 10 4.90 0.20 0.0370 0.0080 <4.0                      2.17 7.18 
37 NGC2805  9 20 25.4 64  4 41.4 37.320 0.070 110 10 5.00 0.20 0.0180 0.0030 <4.0                      1.15 7.29 
39 NGC2805  9 20 26.6 64  4 41.3 37.300 0.040 110 10 5.00 0.20 0.0180 0.0030 <4.0                      1.98 7.22 
40 NGC2805  9 20 26.1 64  4 16.3 37.250 0.030 100 10 4.90 0.20 0.0190 0.0030 <4.0                      4.49 7.11 
 1 NGC5921 15 21 56.6  5  4 12.4 39.220 0.020 320 10 6.67 0.06 0.0330 0.0020 <4.0                      1.99 7.20 
 2 NGC5921 15 21 53.6  5  3 22.3 39.150 0.030 289  9 6.56 0.06 0.0360 0.0020 <4.0                     16.31 7.00 
 3 NGC5921 15 21 53.4  5  3 21.9 39.080 0.020 340 10 6.62 0.06 0.0260 0.0020 <4.0                     16.29 7.00 
 4 NGC5921 15 21 53.6  5  3 20.9 38.890 0.030 300 20 6.40 0.10 0.0260 0.0030 <4.0                     16.27 7.00 
 5 NGC5921 15 21 53.5  5  3 20.3 38.860 0.030 280 10 6.39 0.08 0.0270 0.0020 <4.0                     16.18 7.00 
 6 NGC5921 15 21 56.6  5  4 15.2 38.840 0.030 290 20 6.42 0.09 0.0240 0.0020 <4.0                      1.90 7.21 
 7 NGC5921 15 21 56.6  5  4 11.9 38.840 0.040 270 20 6.40 0.10 0.0280 0.0040 <4.0                      1.96 7.21 
 8 NGC5921 15 21 53.4  5  3 22.2 38.820 0.030 220 20 6.20 0.10 0.0360 0.0050 <4.0                     16.02 6.91 
 9 NGC5921 15 21 53.6  5  3 21.6 38.740 0.010 400 30 6.60 0.10 0.0140 0.0020 <4.0                     16.45 7.00 
10 NGC5921 15 21 56.7  5  3 37.3 38.700 0.090 230 20 6.20 0.20 0.0310 0.0060 <4.0                     20.68 6.96 
11 NGC5921 15 21 56.6  5  4 13.1 38.640 0.010 290 20 6.30 0.10 0.0200 0.0020 <4.0                      2.00 7.21 
12 NGC5921 15 21 57.2  5  3 45.8 38.580 0.020 220 20 6.10 0.10 0.0290 0.0040 <4.0                     31.31 6.83 
13 NGC5921 15 21 57.1  5  3 40.8 38.540 0.010 280 20 6.20 0.10 0.0180 0.0020 <4.0                     30.99 6.83 
14 NGC5921 15 21 55.9  5  3 24.9 38.450 0.020 200 20 6.00 0.10 0.0280 0.0030 <4.0                     39.92 6.82 
15 NGC5921 15 21 53.6  5  3 20.2 38.380 0.050 120 20 5.60 0.20 0.0600 0.0100 <4.0                     21.29 6.95 
16 NGC5921 15 21 55.6  5  3 41.3 38.230 0.020 160 20 5.70 0.20 0.0300 0.0050 <4.0                     21.65 6.96 
17 NGC5921 15 21 55.8  5  3 36.1 38.200 0.040 170 20 5.70 0.20 0.0260 0.0040 <4.0                     27.23 6.83 
18 NGC5921 15 21 55.4  5  3 33.9 38.180 0.030 180 30 5.80 0.20 0.0240 0.0050 <4.0                     35.79 6.82 
19 NGC5921 15 21 55.5  5  3 31.8 38.160 0.010 190 10 5.80 0.10 0.0210 0.0020 <4.0                     31.58 6.83 
20 NGC5921 15 21 54.4  5  3 14.8 38.150 0.030 130 20 5.60 0.20 0.0360 0.0080 <4.0                     59.57 6.80 
21 NGC5921 15 21 56.6  5  4 14.7 38.060 0.020 180 20 5.70 0.20 0.0200 0.0040 <4.0                      1.37 7.26 
22 NGC5921 15 21 53.6  5  3 21.8 38.050 0.090  90 10 5.30 0.20 0.0500 0.0100 <4.0                     21.21 6.95 
23 NGC5921 15 21 59.8  5  4  7.1 38.040 0.050 180 20 5.70 0.20 0.0210 0.0030 <4.0                     49.58 6.81 
24 NGC5921 15 21 59.7  5  4  3.4 37.890 0.040 120 20 5.40 0.20 0.0310 0.0070 <4.0                     75.01 6.80 
25 NGC5921 15 21 55.8  5  3 47.7 37.880 0.040 120 20 5.40 0.30 0.0300 0.0080 <4.0                     20.35 6.97 
26 NGC5921 15 21 54.9  5  3 47.4 37.860 0.030 150 20 5.50 0.20 0.0220 0.0040 <4.0                     20.97 6.98 
27 NGC5921 15 21 55.5  5  3 45.9 37.800 0.100 100 30 5.20 0.50 0.0400 0.0200 <4.0                     40.90 6.82 
28 NGC5921 15 21 53.8  5  3 33.3 37.800 0.100 100 10 5.20 0.30 0.0350 0.0090 <4.0                     32.47 6.82 
29 NGC5921 15 21 53.6  5  3 20.1 37.780 0.060 101  8 5.20 0.20 0.0360 0.0050 <4.0                     22.07 6.88 
30 NGC5921 15 21 58.8  5  4 40.0 37.750 0.040 100 10 5.20 0.20 0.0350 0.0070 <4.0                     36.06 6.82 
31 NGC5921 15 21 55.9  5  3 51.2 37.670 0.060  80 20 4.90 0.40 0.0500 0.0200 <4.0                     28.72 6.83 
32 NGC5921 15 21 58.2  5  4 44.1 37.700 0.200  80 10 5.00 0.40 0.0500 0.0200 <4.0                     41.82 6.81 
33 NGC5921 15 21 53.5  5  3 20.0 37.590 0.090  60 10 4.80 0.30 0.0600 0.0200 <4.0                     17.28 6.96 
34 NGC5921 15 21 53.6  5  3 19.9 37.590 0.070 100 10 5.10 0.20 0.0300 0.0060 <4.0                     20.07 6.99 
35 NGC5921 15 21 54.8  5  4  4.2 37.450 0.040  60 10 4.60 0.30 0.0600 0.0200 <4.0                     25.90 6.84 
36 NGC5921 15 21 57.9  5  4 40.7 37.300 0.100  70 10 4.70 0.40 0.0300 0.0100 <4.0                     49.58 6.81 
37 NGC5921 15 21 53.6  5  3 21.2 37.240 0.060  70 30 4.70 0.60 0.0300 0.0200 <4.0                     22.64 6.93 
 1 NGC6070 16  9 55.2  0 42  3.3 39.570 0.040 331  9 6.86 0.06 0.0470 0.0030 18.0 0.9   17.0    3.0   79.30 6.80 
 2 NGC6070 16  9 56.4  0 42 27.8 39.450 0.040 279  9 6.68 0.07 0.0530 0.0040 10.4 0.7    7.0    2.0  120.82 6.78 
 3 NGC6070 16  9 55.6  0 42 38.8 39.040 0.030 293  8 6.51 0.06 0.0310 0.0020 13.4 0.8   19.0    4.0  114.78 6.78 
 4 NGC6070 16 10  1.2  0 42 21.7 38.970 0.020 390 10 6.67 0.05 0.0180 0.0010 <4.0                     14.45 7.03 
 5 NGC6070 16  9 58.9  0 43  6.9 38.970 0.040 220 20 6.30 0.10 0.0430 0.0060 <4.0                     34.76 6.82 
 6 NGC6070 16 10  0.1  0 42 21.5 38.960 0.040 235  7 6.33 0.07 0.0390 0.0030 13.0 1.0   23.0    6.0   40.44 6.82 
 7 NGC6070 16  9 60.0  0 43  8.1 38.850 0.010 213  9 6.21 0.07 0.0400 0.0030 <4.0                     13.08 7.04 
 8 NGC6070 16 10  2.7  0 42 32.8 38.670 0.020 200 20 6.10 0.10 0.0350 0.0040 <4.0                     29.72 6.83 
 9 NGC6070 16 10  0.3  0 43  3.0 38.410 0.030 240 10 6.08 0.09 0.0200 0.0020 <4.0                     15.80 6.90 
10 NGC6070 16 10  1.0  0 43 17.1 38.380 0.030 200 10 5.90 0.10 0.0250 0.0030 <4.0                     28.31 6.83 
11 NGC6070 16  9 59.0  0 42 35.3 38.370 0.010 290 10 6.16 0.07 0.0150 0.0010 <4.0                      4.45 7.11 
12 NGC6070 16 10  0.6  0 42 35.5 38.350 0.030 210 20 6.00 0.10 0.0220 0.0030 <4.0                     52.42 6.81 
13 NGC6070 16 10  3.1  0 42 45.5 38.313 0.009 260 10 6.06 0.07 0.0160 0.0010 <4.0                     89.16 6.79 
14 NGC6070 16 10  1.7  0 43 10.2 38.180 0.020 220 10 5.90 0.10 0.0180 0.0020 <4.0                     21.86 6.92 
15 NGC6070 16 10  0.2  0 42 51.6 38.180 0.030 180 10 5.80 0.10 0.0230 0.0020 <4.0                     10.64 7.06 
16 NGC6070 16 10  1.0  0 42 46.5 38.130 0.030 190 10 5.80 0.10 0.0210 0.0020 <4.0                     18.95 6.89 
17 NGC6070 16 10  0.9  0 42 45.1 38.120 0.030 210 10 5.84 0.09 0.0180 0.0020 <4.0                     18.61 6.96 
18 NGC6070 16 10  0.7  0 42 40.5 38.080 0.060 140 10 5.60 0.20 0.0300 0.0050 <4.0                     50.93 6.81 
19 NGC6070 16 10  1.5  0 43  9.8 38.020 0.050 126  7 5.50 0.10 0.0340 0.0040 <4.0                     35.54 6.82 
20 NGC6070 16 10  3.1  0 42 55.5 37.860 0.030 150 10 5.50 0.20 0.0220 0.0040 <4.0                     50.41 6.81 
21 NGC6070 16 10  1.6  0 43 19.2 37.830 0.030 150 10 5.50 0.20 0.0220 0.0030 <4.0                     68.35 6.80 
22 NGC6070 16 10  2.2  0 43  4.1 37.790 0.030 120 10 5.30 0.10 0.0280 0.0040 <4.0                     26.51 6.84 
23 NGC6070 16 10  3.0  0 43  0.9 37.780 0.040 140 10 5.40 0.10 0.0230 0.0030 <4.0                     22.32 6.93 
24 NGC6070 16 10  3.2  0 42 50.8 37.730 0.030 130 10 5.30 0.20 0.0220 0.0040 <4.0                    111.32 6.79 
25 NGC6070 16 10  0.6  0 42 49.7 37.720 0.020 130 10 5.30 0.20 0.0240 0.0040 <4.0                     32.13 6.82 
26 NGC6070 16 10  3.0  0 43 21.7 37.530 0.050 110 20 5.10 0.30 0.0220 0.0060 <4.0                     60.41 6.80 
27 NGC6070 16 10  2.0  0 43 23.8 37.480 0.060 120 20 5.10 0.20 0.0200 0.0050 <4.0                    125.70 6.78 
 1 NGC4151 12 10 32.6 39 24 21.1 38.210 0.010 148  5 5.65 0.06 0.0330 0.0020 <4.0                    126.03 6.78 
 2 NGC4151 12 10 32.6 39 24 20.8 38.180 0.020 107  6 5.43 0.09 0.0520 0.0050 <4.0                    138.64 6.78 
 3 NGC4151 12 10 32.8 39 24 22.4 38.180 0.030 108  4 5.43 0.07 0.0510 0.0030 <4.0                    122.59 6.78 
 4 NGC4151 12 10 33.5 39 25 11.9 38.170 0.020 137  4 5.58 0.05 0.0360 0.0020 <4.0                     12.74 7.04 
 5 NGC4151 12 10 32.6 39 24 26.8 38.030 0.030  76  5 5.10 0.10 0.0730 0.0090 <4.0                     31.59 6.83 
 6 NGC4151 12 10 32.3 39 24 24.9 38.020 0.010  69  6 5.10 0.10 0.0800 0.0100 <4.0                     34.04 6.82 
 7 NGC4151 12 10 32.2 39 24 16.3 37.930 0.050  36  6 4.60 0.30 0.2000 0.0600 <4.0                     33.77 6.82 
 8 NGC4151 12 10 32.1 39 25 10.7 37.830 0.030  33  6 4.50 0.30 0.2000 0.0600 <4.0                     49.76 6.81 
 9 NGC4151 12 10 32.8 39 24 24.9 37.750 0.030  47  6 4.70 0.20 0.1100 0.0200 <4.0                     53.50 6.81 
10 NGC4151 12 10 33.0 39 24 22.1 37.750 0.020 100  4 5.17 0.07 0.0350 0.0020 <4.0                     54.80 6.81 
11 NGC4151 12 10 37.1 39 23 58.1 37.730 0.020 106  6 5.20 0.10 0.0310 0.0030 <4.0                     41.73 6.81 
12 NGC4151 12 10 27.7 39 25 11.1 37.700 0.030  88  5 5.10 0.10 0.0400 0.0040 <4.0                     80.12 6.80 
13 NGC4151 12 10 37.4 39 23 52.5 37.700 0.040  78  8 5.00 0.20 0.0480 0.0080 <4.0                     56.16 6.80 
14 NGC4151 12 10 36.6 39 23 47.9 37.670 0.020  49  5 4.70 0.20 0.0900 0.0200 <4.0                     36.39 6.82 
15 NGC4151 12 10 36.4 39 23 51.6 37.620 0.050  41  5 4.50 0.20 0.1200 0.0200 <4.0                     30.27 6.83 
16 NGC4151 12 10 28.9 39 24 38.6 37.550 0.050  66  6 4.80 0.20 0.0520 0.0090 <4.0                     71.61 6.80 
17 NGC4151 12 10 29.0 39 24 34.1 37.240 0.040  55  5 4.50 0.20 0.0480 0.0070 <4.0                     71.01 6.80 
18 NGC4151 12 10 36.9 39 23 45.9 37.190 0.040  62  6 4.60 0.20 0.0380 0.0070 <4.0                     38.35 6.82 
19 NGC4151 12 10 36.1 39 23 44.0 37.070 0.030  56  7 4.50 0.20 0.0380 0.0070 <4.0                     36.12 6.82 
20 NGC4151 12 10 36.3 39 23 46.0 36.800 0.070  38  4 4.10 0.20 0.0500 0.0100 <4.0                     47.63 6.81 
21 NGC4151 12 10 32.6 39 24 21.0 36.680 0.080  32  5 3.90 0.30 0.0600 0.0200 <4.0                    182.14 6.77 
 1 NGC864   2 15 27.6  6  0  8.8 40.010 0.030 204  4 6.76 0.04 0.1620 0.0070 27.2 0.8   30.0    4.0   54.09 6.81 
 2 NGC864   2 15 28.7  6  0 43.3 39.780 0.040 291  6 6.88 0.05 0.0730 0.0040 17.5 0.7   14.0    2.0   27.61 6.83 
 3 NGC864   2 15 28.9  6  0 40.5 39.520 0.030 410 10 6.97 0.05 0.0320 0.0020 14.7 0.4   11.0    2.0   18.06 6.97 
 4 NGC864   2 15 27.8  6  1  3.6 38.970 0.040 226  7 6.31 0.07 0.0420 0.0030 7.4  0.6    7.0    2.0   44.05 6.81 
 5 NGC864   2 15 28.2  6  0 57.4 38.930 0.020 239  9 6.33 0.06 0.0370 0.0020 4.5  0.8    3.0    1.0   52.09 6.81 
 6 NGC864   2 15 28.2  6  0 51.6 38.890 0.040 181  5 6.12 0.06 0.0530 0.0030 8.8  0.6   12.0    3.0   59.55 6.80 
 7 NGC864   2 15 26.9  6  0 30.9 38.790 0.020 287  7 6.37 0.04 0.0240 0.0010 <4.0                     31.55 6.83 
 8 NGC864   2 15 29.5  6  0 25.6 38.740 0.020 210 10 6.14 0.08 0.0370 0.0030 <4.0                     35.04 6.82 
 9 NGC864   2 15 29.4  6  0 20.0 38.710 0.030 260 20 6.30 0.10 0.0250 0.0030 <4.0                     25.79 6.84 
10 NGC864   2 15 29.8  6  0 25.6 38.680 0.030 258  7 6.25 0.05 0.0250 0.0010 <4.0                     30.28 6.83 
11 NGC864   2 15 31.2  6  0 24.2 38.660 0.020 200 10 6.10 0.10 0.0360 0.0040 <4.0                     64.36 6.80 
12 NGC864   2 15 26.6  6  0 51.8 38.660 0.020 176  5 5.99 0.05 0.0430 0.0020 8.1  0.9   14.0    4.0   62.10 6.80 
13 NGC864   2 15 26.7  6  0 34.2 38.640 0.020 230 10 6.16 0.07 0.0270 0.0020 <4.0                     33.51 6.82 
14 NGC864   2 15 25.7  6  0 52.8 38.640 0.040 167  8 5.95 0.09 0.0450 0.0040 <4.0                     62.30 6.80 
15 NGC864   2 15 25.9  6  0 46.3 38.630 0.020 281  9 6.28 0.06 0.0200 0.0010 <4.0                     97.64 6.79 
16 NGC864   2 15 30.2  6  0  2.4 38.610 0.030 200  9 6.05 0.09 0.0330 0.0030 <4.0                     28.88 6.83 
17 NGC864   2 15 25.4  6  0 44.6 38.600 0.020 205  6 6.06 0.05 0.0320 0.0020 <4.0                    120.86 6.78 
18 NGC864   2 15 26.5  6  0 26.6 38.550 0.030 184  6 5.96 0.06 0.0350 0.0020 <4.0                     50.14 6.81 
19 NGC864   2 15 26.4  6  0 24.6 38.500 0.030 200 10 6.00 0.10 0.0300 0.0030 <4.0                     44.57 6.81 
20 NGC864   2 15 29.8  6  0  2.1 38.490 0.040 167  5 5.87 0.06 0.0380 0.0020 <4.0                     40.10 6.82 
21 NGC864   2 15 25.4  6  0 57.1 38.480 0.020 210 10 6.00 0.10 0.0260 0.0030 <4.0                     89.96 6.79 
22 NGC864   2 15 25.6  6  0 46.8 38.470 0.030 175  4 5.89 0.05 0.0350 0.0020 <4.0                    141.68 6.77 
23 NGC864   2 15 26.2  6  0 25.6 38.420 0.020 222  8 6.02 0.06 0.0230 0.0010 <4.0                     36.27 6.82 
24 NGC864   2 15 30.5  6  0  1.7 38.400 0.030 240 20 6.10 0.10 0.0200 0.0020 <4.0                     39.34 6.82 
25 NGC864   2 15 24.0  6  0 40.6 38.390 0.040 200 10 5.90 0.10 0.0270 0.0030 <4.0                     83.50 6.79 
26 NGC864   2 15 29.6  6  0 14.3 38.370 0.040 133  7 5.70 0.10 0.0470 0.0050 <4.0                     58.20 6.80 
27 NGC864   2 15 30.8  6  0  0.7 38.360 0.030 181  6 5.86 0.06 0.0290 0.0020 <4.0                     54.47 6.81 
28 NGC864   2 15 29.6  5 59 57.7 38.360 0.050 158  7 5.77 0.09 0.0360 0.0030 <4.0                     39.04 6.82 
29 NGC864   2 15 24.7  6  0 56.2 38.350 0.040 162  7 5.78 0.08 0.0340 0.0030 <4.0                    226.06 6.76 
30 NGC864   2 15 29.4  5 59 52.3 38.310 0.020 170 10 5.80 0.10 0.0300 0.0030 <4.0                     28.05 6.83 
31 NGC864   2 15 24.4  6  0 30.4 38.300 0.060 113  9 5.50 0.10 0.0550 0.0080 <4.0                    174.58 6.77 
32 NGC864   2 15 26.2  6  0 15.8 38.270 0.020 114  9 5.50 0.10 0.0530 0.0070 <4.0                     54.74 6.81 
33 NGC864   2 15 26.1  6  0 17.4 38.270 0.050 142  7 5.65 0.09 0.0370 0.0040 <4.0                     40.95 6.82 
34 NGC864   2 15 25.7  6  0 16.8 38.260 0.020 128  8 5.60 0.10 0.0440 0.0050 <4.0                     20.69 6.96 
35 NGC864   2 15 28.5  6  0  5.1 38.250 0.020 167  6 5.75 0.06 0.0290 0.0020 <4.0                      9.97 7.07 
36 NGC864   2 15 30.6  5 59 13.1 38.210 0.020 157  9 5.69 0.09 0.0300 0.0030 <4.0                    257.98 6.75 
37 NGC864   2 15 26.2  6  0 13.1 38.190 0.020 169  6 5.73 0.07 0.0260 0.0020 <4.0                     27.17 6.83 
38 NGC864   2 15 29.8  5 59 43.0 38.150 0.030 110 20 5.40 0.30 0.0500 0.0100 <4.0                     52.56 6.81 
39 NGC864   2 15 29.4  5 59 37.8 38.110 0.040 109  8 5.40 0.10 0.0470 0.0060 <4.0                     42.80 6.81 
40 NGC864   2 15 25.4  5 59 56.9 38.100 0.050 129  9 5.50 0.10 0.0360 0.0050 <4.0                     36.84 6.82 
41 NGC864   2 15 29.7  5 59 34.7 38.080 0.040 128  7 5.50 0.10 0.0350 0.0040 <4.0                     90.58 6.79 
42 NGC864   2 15 28.7  5 59 32.4 38.070 0.030 174  9 5.70 0.10 0.0220 0.0020 <4.0                     59.54 6.80 
43 NGC864   2 15 24.2  6  0  8.2 38.070 0.030 130 10 5.50 0.10 0.0350 0.0050 <4.0                    131.37 6.78 
44 NGC864   2 15 28.9  5 59 28.0 38.065 0.009 220 10 5.80 0.10 0.0160 0.0020 <4.0                     63.19 6.80 
45 NGC864   2 15 29.0  5 59 58.9 38.040 0.010 150 10 5.60 0.10 0.0270 0.0030 <4.0                     80.06 6.80 
46 NGC864   2 15 25.2  5 59 54.8 38.030 0.030 107  7 5.40 0.10 0.0440 0.0050 <4.0                     39.17 6.82 
47 NGC864   2 15 25.7  5 59 54.8 38.030 0.030 140 10 5.50 0.10 0.0280 0.0030 <4.0                     21.64 6.96 
48 NGC864   2 15 24.9  5 59 47.1 38.020 0.050 128  8 5.50 0.10 0.0330 0.0040 <4.0                    101.39 6.79 
49 NGC864   2 15 27.9  5 59 31.1 38.010 0.030 140 10 5.50 0.10 0.0290 0.0040 <4.0                     49.40 6.81 
50 NGC864   2 15 28.6  5 59 27.8 37.970 0.020  80 10 5.10 0.20 0.0700 0.0100 <4.0                     96.83 6.79 
51 NGC864   2 15 27.6  5 59 26.3 37.970 0.040  90 10 5.20 0.20 0.0490 0.0090 <4.0                     62.80 6.80 
52 NGC864   2 15 27.6  6  0  9.0 37.960 0.020 129  9 5.40 0.10 0.0300 0.0040 <4.0                     77.56 6.80 
53 NGC864   2 15 24.8  5 59 50.3 37.940 0.040 131  7 5.40 0.10 0.0290 0.0030 <4.0                    106.41 6.79 
54 NGC864   2 15 28.3  5 59 30.9 37.880 0.020 124  8 5.40 0.10 0.0300 0.0030 <4.0                    116.15 6.78 
55 NGC864   2 15 28.6  5 59 22.5 37.880 0.030 126  8 5.40 0.10 0.0290 0.0030 <4.0                     83.70 6.79 
56 NGC864   2 15 25.1  5 59 48.8 37.860 0.040 120 10 5.30 0.20 0.0310 0.0050 <4.0                    120.85 6.78 
57 NGC864   2 15 26.1  5 59 29.9 37.860 0.020 100 10 5.20 0.20 0.0400 0.0060 <4.0                     74.20 6.80 
58 NGC864   2 15 26.3  5 59 27.5 37.860 0.010 140 10 5.40 0.10 0.0240 0.0030 <4.0                     60.44 6.80 
59 NGC864   2 15 25.9  5 59  7.2 37.810 0.030 110 10 5.30 0.20 0.0320 0.0050 <4.0                     60.18 6.80 
60 NGC864   2 15 23.7  5 59  3.5 37.760 0.050 104  5 5.20 0.10 0.0330 0.0030 <4.0                    227.46 6.76 
61 NGC864   2 15 27.4  5 58 48.9 37.760 0.020 116  7 5.30 0.10 0.0280 0.0030 <4.0                    222.50 6.76 
62 NGC864   2 15 25.6  5 59 41.3 37.750 0.060 105  9 5.20 0.20 0.0330 0.0050 <4.0                    147.47 6.77 
63 NGC864   2 15 24.4  5 59 32.3 37.700 0.030 119  7 5.30 0.10 0.0260 0.0030 <4.0                    151.59 6.77 
64 NGC864   2 15 27.0  5 59 15.5 37.690 0.030 113  9 5.20 0.10 0.0270 0.0040 <4.0                    126.69 6.78 
65 NGC864   2 15 26.3  5 58 59.0 37.610 0.040 110 10 5.10 0.20 0.0270 0.0040 <4.0                    133.86 6.78 
66 NGC864   2 15 26.0  5 58 54.8 37.590 0.040  90 10 5.00 0.30 0.0400 0.0100 <4.0                    171.04 6.77 
67 NGC864   2 15 25.9  5 59  0.1 37.560 0.020 101  7 5.10 0.10 0.0280 0.0030 <4.0                    160.56 6.77 
68 NGC864   2 15 27.0  5 58 49.6 37.530 0.030  85  7 4.90 0.10 0.0350 0.0050 <4.0                    373.47 6.73 
69 NGC864   2 15 24.9  5 58 44.4 37.480 0.040  80 10 4.90 0.20 0.0330 0.0080 <4.0                    247.98 6.75 
70 NGC864   2 15 26.8  5 58 58.8 37.360 0.040  80 10 4.80 0.30 0.0320 0.0080 <4.0                    412.02 6.72 
 1 NGC2543  8 12 56.2 36 14 42.7 39.130 0.040 220 20 6.40 0.10 0.0520 0.0070 <4.0                     36.42 6.82 
 2 NGC2543  8 12 57.2 36 14 48.6 39.070 0.020 320 10 6.59 0.08 0.0270 0.0020 <4.0                     32.49 6.82 
 3 NGC2543  8 12 56.9 36 14 49.9 39.060 0.030 210 10 6.30 0.10 0.0520 0.0060 <4.0                     33.66 6.82 
 4 NGC2543  8 12 57.5 36 14 48.9 38.960 0.050 254  9 6.38 0.08 0.0350 0.0030 9.0  0.9   10.0    3.0   30.07 6.83 
 5 NGC2543  8 12 58.3 36 14 50.6 38.900 0.030 140 10 5.90 0.20 0.0800 0.0100 <4.0                     77.20 6.80 
 6 NGC2543  8 12 57.9 36 15 14.9 38.800 0.020 120 10 5.80 0.20 0.0900 0.0100 18.0 4.0   70.0   50.0   25.42 6.85 
 7 NGC2543  8 12 58.1 36 14 51.6 38.780 0.040 187  9 6.09 0.09 0.0450 0.0040 <4.0                     92.94 6.79 
 8 NGC2543  8 12 58.3 36 14 52.8 38.760 0.040 210 10 6.20 0.10 0.0370 0.0040 <4.0                     66.30 6.80 
 9 NGC2543  8 12 58.0 36 14 45.9 38.650 0.040 200 20 6.10 0.20 0.0350 0.0060 <4.0                     64.62 6.80 
11 NGC2543  8 12 56.2 36 15 11.3 38.650 0.020 270 10 6.25 0.07 0.0230 0.0020 <4.0                     18.38 6.99 
12 NGC2543  8 12 59.2 36 15  0.2 38.620 0.040 220 30 6.10 0.20 0.0300 0.0060 <4.0                     66.77 6.80 
13 NGC2543  8 12 59.3 36 14 55.6 38.610 0.010 220 20 6.10 0.10 0.0290 0.0040 <4.0                     36.13 6.82 
14 NGC2543  8 12 59.6 36 15  3.3 38.540 0.050 190 10 6.00 0.10 0.0340 0.0050 <4.0                    121.09 6.78 
15 NGC2543  8 12 56.4 36 15 14.7 38.320 0.040 189  9 5.87 0.09 0.0260 0.0020 <4.0                     23.11 6.90 
16 NGC2543  8 12 57.9 36 15 16.2 38.220 0.060 120 20 5.50 0.30 0.0400 0.0100 <4.0                     24.41 6.85 
17 NGC2543  8 12 59.9 36 15  4.6 38.000 0.040 120 20 5.40 0.20 0.0340 0.0070 <4.0                    184.01 6.77 
18 NGC2543  8 12 59.8 36 14 56.9 37.890 0.050 120 20 5.30 0.30 0.0300 0.0100 <4.0                    120.99 6.78 
20 NGC2543  8 13  0.0 36 14 58.9 37.820 0.060  80 10 5.10 0.30 0.0500 0.0100 12.0 3.0  100.0  100.0  165.63 6.77 
21 NGC2543  8 13  0.3 36 15 40.9 37.710 0.070 100 10 5.10 0.30 0.0360 0.0090 <4.0                    112.92 6.78 
 1 NGC2748  9 13 32.6 76 27 55.0 39.330 0.030 292  7 6.66 0.05 0.0430 0.0020 11.0 0.8    9.0    2.0    9.14 7.09 
 2 NGC2748  9 13 30.6 76 27 41.9 39.230 0.030 270  9 6.55 0.07 0.0430 0.0030 6.0  0.7    3.0    1.0    9.95 7.07 
 3 NGC2748  9 13 37.1 76 28 11.1 39.230 0.020 270 10 6.54 0.07 0.0440 0.0030 5.7  0.8    3.0    1.0   13.87 7.03 
 4 NGC2748  9 13 41.0 76 28 22.7 39.190 0.020 304  6 6.61 0.04 0.0350 0.0010 8.8  0.5    7.0    1.0   13.54 7.04 
 5 NGC2748  9 13 40.7 76 28 19.3 39.170 0.020 234  6 6.43 0.05 0.0500 0.0020 10.7 0.7   12.0    2.0   10.83 7.05 
 6 NGC2748  9 13 36.5 76 28 13.0 39.070 0.020 197  8 6.27 0.07 0.0580 0.0040 8.0  1.0    8.0    3.0   21.55 6.96 
 7 NGC2748  9 13 39.0 76 28 20.7 39.060 0.020 314  9 6.57 0.05 0.0280 0.0010 10.5 0.5   11.0    2.0   13.26 7.04 
 8 NGC2748  9 13 38.1 76 28 19.4 39.020 0.030 202  6 6.26 0.06 0.0530 0.0030 <4.0                     20.14 6.98 
 9 NGC2748  9 13 41.2 76 28 26.4 38.970 0.010 370 10 6.62 0.06 0.0200 0.0010 4.8  0.5    2.3    0.7   15.51 6.97 
10 NGC2748  9 13 42.5 76 28 22.8 38.920 0.020 200  6 6.21 0.05 0.0480 0.0030 14.0 1.0   28.0    7.0   20.59 6.93 
11 NGC2748  9 13 40.3 76 28 12.5 38.920 0.020 310 10 6.49 0.06 0.0240 0.0010 <4.0                      9.48 7.08 
12 NGC2748  9 13 42.7 76 28 24.9 38.890 0.020 270 10 6.39 0.07 0.0290 0.0020 <4.0                     18.13 6.97 
13 NGC2748  9 13 41.9 76 28 17.8 38.870 0.020 283  8 6.40 0.06 0.0270 0.0010 10.1 0.9   13.0    4.0   13.19 7.04 
14 NGC2748  9 13 42.7 76 28 28.4 38.810 0.030 202  9 6.16 0.08 0.0420 0.0030 7.1  0.8    8.0    3.0   13.96 6.94 
15 NGC2748  9 13 33.2 76 28 16.3 38.780 0.020 250 20 6.30 0.10 0.0300 0.0030 <4.0                     47.83 6.81 
16 NGC2748  9 13 40.3 76 28 33.4 38.720 0.020 210 10 6.12 0.08 0.0360 0.0030 <4.0                     28.35 6.83 
17 NGC2748  9 13 41.1 76 28 30.2 38.720 0.030 160 10 6.00 0.10 0.0510 0.0060 <4.0                     21.79 6.94 
18 NGC2748  9 13 43.0 76 28 30.3 38.630 0.010 195  8 6.04 0.07 0.0350 0.0020 <4.0                     14.70 7.02 
19 NGC2748  9 13 33.4 76 28 21.5 38.610 0.020 165  7 5.92 0.07 0.0450 0.0030 <4.0                    110.92 6.79 
20 NGC2748  9 13 43.8 76 28 12.0 38.580 0.010 200 10 6.03 0.09 0.0330 0.0030 <4.0                     35.63 6.82 
21 NGC2748  9 13 37.9 76 28 42.8 38.450 0.020 220 10 6.02 0.08 0.0250 0.0020 <4.0                     14.11 6.99 
22 NGC2748  9 13 44.3 76 28 27.7 38.450 0.030 170 10 5.90 0.10 0.0360 0.0040 <4.0                     44.76 6.81 
23 NGC2748  9 13 42.4 76 28 39.8 38.430 0.010 200 10 6.00 0.10 0.0270 0.0030 <4.0                     42.99 6.81 
24 NGC2748  9 13 34.3 76 28 26.8 38.420 0.050 180 10 5.90 0.10 0.0320 0.0040 <4.0                    156.60 6.77 
25 NGC2748  9 13 47.0 76 28 26.0 38.320 0.020 160 10 5.70 0.10 0.0350 0.0040 <4.0                     27.16 6.83 
26 NGC2748  9 13 43.0 76 28 43.0 38.300 0.020 122  9 5.60 0.10 0.0490 0.0060 <4.0                     58.61 6.80 
27 NGC2748  9 13 48.7 76 28 36.2 38.240 0.020 140 20 5.60 0.20 0.0380 0.0070 <4.0                     39.34 6.82 
28 NGC2748  9 13 42.3 76 28 34.7 38.230 0.030 157  7 5.70 0.08 0.0310 0.0020 <4.0                     24.92 6.85 
29 NGC2748  9 13 44.0 76 28 46.3 38.190 0.020 130 20 5.50 0.20 0.0410 0.0080 <4.0                     48.34 6.81 
30 NGC2748  9 13 43.2 76 28 39.0 38.170 0.040 150 10 5.70 0.10 0.0300 0.0040 <4.0                     39.51 6.82 
31 NGC2748  9 13 45.2 76 28 49.9 38.170 0.040 102  9 5.40 0.20 0.0550 0.0080 <4.0                     30.97 6.83 
32 NGC2748  9 13 45.4 76 28 33.3 38.170 0.020 140 20 5.60 0.20 0.0350 0.0060 <4.0                     26.94 6.83 
33 NGC2748  9 13 44.8 76 28 53.1 38.120 0.070 150 10 5.60 0.10 0.0310 0.0040 <4.0                     28.92 6.83 
34 NGC2748  9 13 48.4 76 28 42.3 38.120 0.030 150 10 5.60 0.10 0.0290 0.0040 <4.0                     32.65 6.82 
35 NGC2748  9 13 46.5 76 28 38.8 38.110 0.020 130 10 5.50 0.10 0.0370 0.0050 <4.0                     27.76 6.83 
36 NGC2748  9 13 49.9 76 28 38.8 38.020 0.010 190 20 5.70 0.20 0.0180 0.0030 <4.0                     95.73 6.79 
37 NGC2748  9 13 43.8 76 28 37.7 38.020 0.020 160 10 5.60 0.10 0.0230 0.0030 <4.0                     26.76 6.84 
38 NGC2748  9 13 46.6 76 28 56.1 37.990 0.020 180 20 5.70 0.20 0.0190 0.0030 <4.0                     44.48 6.81 
39 NGC2748  9 13 48.5 76 28 46.4 37.970 0.020 100 10 5.30 0.20 0.0420 0.0090 <4.0                     47.12 6.81 
40 NGC2748  9 13 47.4 76 28 43.3 37.950 0.020 120 10 5.40 0.20 0.0320 0.0050 <4.0                     25.08 6.85 
41 NGC2748  9 13 43.5 76 28 32.6 37.920 0.020 140 20 5.50 0.20 0.0260 0.0050 <4.0                     15.69 6.96 
42 NGC2748  9 13 47.7 76 28 55.2 37.900 0.030 110 10 5.30 0.20 0.0350 0.0060 <4.0                     34.90 6.82 
43 NGC2748  9 13 53.7 76 28 59.7 37.890 0.010  90 10 5.20 0.20 0.0500 0.0100 <4.0                    122.61 6.78 
44 NGC2748  9 13 49.4 76 28 48.2 37.860 0.020 140 10 5.40 0.10 0.0240 0.0030 <4.0                     67.21 6.80 
45 NGC2748  9 13 48.8 76 28 55.0 37.830 0.020 100 10 5.20 0.20 0.0370 0.0080 <4.0                     34.03 6.82 
46 NGC2748  9 13 50.3 76 29  3.6 37.790 0.030 140 20 5.40 0.20 0.0210 0.0040 <4.0                     92.60 6.79 
47 NGC2748  9 13 49.1 76 28 52.2 37.790 0.020 100 10 5.20 0.20 0.0380 0.0090 <4.0                     53.35 6.81 
48 NGC2748  9 13 45.0 76 28 40.6 37.780 0.050 110 10 5.30 0.20 0.0300 0.0060 <4.0                     28.08 6.83 
49 NGC2748  9 13 45.4 76 28 38.3 37.750 0.030 139  8 5.40 0.10 0.0220 0.0020 <4.0                     27.63 6.83 
50 NGC2748  9 13 49.8 76 29  0.4 37.590 0.050 100 10 5.10 0.20 0.0290 0.0050 <4.0                     94.54 6.79 
51 NGC2748  9 13 51.2 76 29  3.6 37.500 0.030  86  8 4.90 0.20 0.0330 0.0050 <4.0                     95.68 6.79 
52 NGC2748  9 13 53.7 76 29 16.3 37.480 0.020  90 10 5.00 0.20 0.0300 0.0060 <4.0                    129.26 6.78 
 1 NGC3041  9 53  2.4 16 39 41.7 39.020 0.030 293  7 6.50 0.06 0.0300 0.0020 4.5  0.7    2.2    0.8   22.31 6.93 
 2 NGC3041  9 53  6.5 16 41 35.4 39.020 0.020 381  7 6.67 0.03 0.0202 0.0007 <4.0                      1.40 7.25 
 3 NGC3041  9 53  2.5 16 39 42.1 38.930 0.060 260 10 6.40 0.10 0.0320 0.0030 6.0  1.0    4.0    2.0   22.49 6.95 
 4 NGC3041  9 53  2.3 16 39 41.6 38.920 0.040 260 10 6.38 0.09 0.0310 0.0030 <4.0                     22.24 6.90 
 5 NGC3041  9 53  3.4 16 40 45.6 38.900 0.020 430 20 6.69 0.08 0.0150 0.0010 <4.0                     50.94 6.81 
 6 NGC3041  9 53  3.6 16 40 44.9 38.840 0.030 340 20 6.51 0.08 0.0200 0.0020 <4.0                     52.08 6.81 
 7 NGC3041  9 53  4.6 16 40 43.8 38.830 0.040 260 10 6.33 0.09 0.0290 0.0030 4.5  0.7    3.0    1.0    4.14 7.11 
 8 NGC3041  9 53  4.5 16 40 41.2 38.770 0.050 240 10 6.20 0.10 0.0310 0.0030 <4.0                      3.40 7.12 
 9 NGC3041  9 53  3.3 16 40 36.0 38.690 0.050 260 20 6.30 0.10 0.0240 0.0030 <4.0                     48.99 6.81 
10 NGC3041  9 53  2.2 16 41  6.8 38.690 0.020 410 20 6.56 0.07 0.0125 0.0009 <4.0                      0.86 7.32 
11 NGC3041  9 53  4.6 16 40 56.0 38.670 0.020 250 10 6.20 0.10 0.0260 0.0020 <4.0                     35.04 6.82 
12 NGC3041  9 53  4.8 16 40 50.7 38.640 0.020 310 10 6.34 0.07 0.0180 0.0010 <4.0                     39.86 6.82 
13 NGC3041  9 53  3.7 16 40 48.3 38.630 0.010 360 10 6.44 0.06 0.0143 0.0008 <4.0                     52.41 6.81 
14 NGC3041  9 53  6.2 16 40 45.6 38.600 0.020 280 10 6.26 0.07 0.0200 0.0010 <4.0                     15.29 6.98 
15 NGC3041  9 53  6.6 16 40 41.5 38.600 0.010 283  9 6.27 0.06 0.0200 0.0010 <4.0                     11.49 7.05 
16 NGC3041  9 53  4.8 16 40 33.1 38.580 0.020 240 20 6.20 0.10 0.0240 0.0030 <4.0                     31.34 6.83 
17 NGC3041  9 53  3.8 16 40 26.5 38.580 0.030 184  5 5.98 0.06 0.0360 0.0020 <4.0                    105.16 6.79 
18 NGC3041  9 53  4.5 16 40 23.8 38.570 0.020 280 20 6.20 0.10 0.0190 0.0020 <4.0                     72.94 6.80 
19 NGC3041  9 53  2.4 16 40 18.9 38.540 0.040 190 10 6.00 0.10 0.0330 0.0040 <4.0                    761.05 6.53 
20 NGC3041  9 53  2.4 16 39 41.3 38.530 0.020 170 10 5.90 0.10 0.0380 0.0050 <4.0                     23.08 6.90 
22 NGC3041  9 53  5.1 16 40 54.0 38.470 0.030 230 10 6.06 0.09 0.0240 0.0020 <4.0                     47.32 6.81 
23 NGC3041  9 53  5.6 16 40 48.2 38.450 0.030 240 10 6.10 0.09 0.0210 0.0020 <4.0                     19.84 6.97 
24 NGC3041  9 53  5.7 16 40 41.0 38.440 0.030 220 10 6.00 0.10 0.0240 0.0030 <4.0                     23.57 6.86 
25 NGC3041  9 53  6.2 16 40 39.3 38.440 0.030 250 10 6.10 0.10 0.0200 0.0020 <4.0                     15.97 6.91 
26 NGC3041  9 53  4.9 16 40 38.8 38.420 0.030 220 20 6.00 0.10 0.0230 0.0030 <4.0                     20.41 6.87 
27 NGC3041  9 53  5.9 16 40 35.5 38.400 0.030 210 10 6.00 0.10 0.0250 0.0030 <4.0                     37.65 6.82 
28 NGC3041  9 53  5.1 16 40 25.0 38.350 0.030 180 10 5.90 0.10 0.0280 0.0040 <4.0                     35.17 6.82 
29 NGC3041  9 53  3.2 16 40  1.9 38.330 0.020 218  7 5.96 0.06 0.0210 0.0010 <4.0                      0.43 7.39 
30 NGC3041  9 53  4.2 16 41  7.1 38.320 0.020 280 20 6.10 0.10 0.0140 0.0010 <4.0                     71.10 6.80 
31 NGC3041  9 53  6.7 16 40 43.8 38.310 0.080  80 20 5.30 0.30 0.0900 0.0300 <4.0                     11.74 7.05 
32 NGC3041  9 53  4.7 16 40 23.1 38.280 0.020 230 10 6.00 0.10 0.0190 0.0020 <4.0                     74.36 6.80 
33 NGC3041  9 53  3.4 16 39 60.0 38.280 0.020 230 20 6.00 0.10 0.0190 0.0020 <4.0                      0.64 7.35 
34 NGC3041  9 53  3.6 16 41 16.9 38.300 0.100 120 20 5.60 0.20 0.0500 0.0100 <4.0                    292.30 6.75 
35 NGC3041  9 53  5.8 16 40 53.7 38.250 0.030 230 30 6.00 0.20 0.0180 0.0030 <4.0                     21.71 6.95 
36 NGC3041  9 53  6.6 16 40 37.7 38.230 0.020 200 10 5.90 0.10 0.0220 0.0020 <4.0                     15.78 6.91 
37 NGC3041  9 53  6.8 16 40 38.9 38.200 0.020 310 10 6.12 0.08 0.0108 0.0009 <4.0                      7.57 7.09 
38 NGC3041  9 53  6.1 16 40 30.9 38.190 0.010 270 30 6.00 0.20 0.0130 0.0020 <4.0                     28.34 6.83 
39 NGC3041  9 53  5.0 16 40 14.3 38.190 0.040 220 10 5.90 0.10 0.0180 0.0020 <4.0                     89.62 6.79 
40 NGC3041  9 53  4.5 16 41  8.6 38.190 0.030 224  9 5.91 0.08 0.0170 0.0010 <4.0                     70.67 6.80 
42 NGC3041  9 53  6.9 16 40 37.6 38.140 0.050 180 20 5.70 0.20 0.0230 0.0040 <4.0                      9.86 7.07 
43 NGC3041  9 53  5.7 16 40 15.2 38.120 0.030 180 20 5.70 0.10 0.0230 0.0030 <4.0                     52.84 6.81 
44 NGC3041  9 53  5.4 16 40  9.1 38.100 0.020 150 10 5.60 0.20 0.0270 0.0040 <4.0                    121.41 6.78 
46 NGC3041  9 53  2.4 16 39 40.8 38.080 0.020 210 10 5.83 0.08 0.0160 0.0010 <4.0                     22.55 6.94 
47 NGC3041  9 53  5.8 16 41  9.9 38.050 0.040 140 10 5.60 0.20 0.0280 0.0040 <4.0                     47.70 6.81 
48 NGC3041  9 53  6.9 16 40 47.6 38.040 0.040 130 10 5.50 0.20 0.0320 0.0050 <4.0                     25.11 6.85 
49 NGC3041  9 53  6.8 16 40 31.7 38.030 0.020 170 10 5.70 0.10 0.0210 0.0030 <4.0                     23.11 6.90 
50 NGC3041  9 53  6.6 16 40 25.7 38.020 0.040 150 10 5.60 0.10 0.0250 0.0030 <4.0                     29.97 6.83 
51 NGC3041  9 53  2.3 16 39 41.4 38.010 0.020 210 20 5.80 0.20 0.0160 0.0030 <4.0                     22.42 6.95 
52 NGC3041  9 53  6.2 16 41  6.5 38.010 0.020 190 20 5.70 0.20 0.0170 0.0030 <4.0                     36.60 6.82 
53 NGC3041  9 53  6.7 16 41  2.0 38.000 0.030 200 20 5.70 0.20 0.0160 0.0020 <4.0                     35.59 6.82 
54 NGC3041  9 53  6.7 16 40 50.6 37.980 0.020 180 20 5.70 0.20 0.0190 0.0030 <4.0                     44.81 6.81 
55 NGC3041  9 53  7.1 16 40 48.0 37.960 0.050 150 10 5.60 0.20 0.0240 0.0040 <4.0                     24.61 6.85 
56 NGC3041  9 53  6.9 16 40 51.5 37.960 0.030 140 10 5.50 0.10 0.0270 0.0030 <4.0                     49.66 6.81 
57 NGC3041  9 53  7.1 16 40 30.1 37.950 0.030 120 10 5.40 0.20 0.0320 0.0050 <4.0                     29.11 6.83 
59 NGC3041  9 53  6.9 16 41  5.8 37.910 0.030 200 20 5.70 0.20 0.0140 0.0020 <4.0                     63.99 6.80 
60 NGC3041  9 53  6.7 16 40  5.2 37.900 0.020 240 10 5.82 0.07 0.0109 0.0008 <4.0                    114.43 6.78 
61 NGC3041  9 53  2.4 16 39 41.8 37.890 0.080  90 10 5.20 0.20 0.0500 0.0100 <4.0                     30.26 6.83 
62 NGC3041  9 53  6.8 16 41 23.2 37.880 0.030 150 10 5.50 0.10 0.0210 0.0030 <4.0                    268.20 6.75 
63 NGC3041  9 53  7.1 16 41 21.0 37.880 0.090 100 10 5.20 0.20 0.0400 0.0080 12.0 1.0   90.0   50.0  187.73 6.77 
64 NGC3041  9 53  7.0 16 41 13.5 37.900 0.100 100 20 5.20 0.30 0.0400 0.0100 <4.0                    179.30 6.77 
65 NGC3041  9 53  7.0 16 41  8.8 37.860 0.020 190 10 5.70 0.10 0.0150 0.0020 <4.0                     96.92 6.79 
66 NGC3041  9 53  7.3 16 40 58.1 37.860 0.030 160 20 5.50 0.20 0.0190 0.0040 <4.0                     31.40 6.83 
67 NGC3041  9 53  6.9 16 41  8.8 37.850 0.050 100  9 5.20 0.20 0.0390 0.0060 23.0 4.0  400.0  200.0   90.99 6.79 
68 NGC3041  9 53  7.3 16 40 48.6 37.830 0.060 120 10 5.30 0.20 0.0290 0.0060 <4.0                     26.72 6.84 
69 NGC3041  9 53  7.3 16 40 10.8 37.830 0.070 120 10 5.40 0.20 0.0280 0.0060 <4.0                    115.75 6.78 
70 NGC3041  9 53  6.7 16 39 57.1 37.810 0.040 150 20 5.40 0.20 0.0210 0.0050 <4.0                    439.58 6.69 
71 NGC3041  9 53  7.2 16 41 16.6 37.800 0.030 150 10 5.40 0.20 0.0210 0.0030 <4.0                    148.97 6.77 
72 NGC3041  9 53  7.2 16 41 11.1 37.770 0.020 130 10 5.30 0.20 0.0250 0.0040 <4.0                    133.04 6.78 
73 NGC3041  9 53  7.6 16 40 16.1 37.750 0.050 100 10 5.10 0.20 0.0370 0.0080 <4.0                     52.08 6.81 
75 NGC3041  9 53  8.2 16 40 12.9 37.740 0.040 130 10 5.30 0.20 0.0240 0.0040 <4.0                     70.49 6.80 
76 NGC3041  9 53  8.0 16 40 10.5 37.710 0.060 130 10 5.30 0.20 0.0230 0.0040 <4.0                    110.35 6.79 
77 NGC3041  9 53  7.6 16 41  7.7 37.690 0.030 100 20 5.20 0.30 0.0310 0.0090 <4.0                    107.92 6.79 
78 NGC3041  9 53  7.8 16 41  7.1 37.680 0.030 140 20 5.40 0.30 0.0190 0.0050 <4.0                     90.39 6.79 
79 NGC3041  9 53  7.6 16 40 46.4 37.660 0.040 130 20 5.30 0.20 0.0210 0.0040 <4.0                     21.81 6.93 
80 NGC3041  9 53  7.3 16 40 52.1 37.650 0.040 108  7 5.20 0.10 0.0280 0.0030 <4.0                     66.99 6.80 
81 NGC3041  9 53  8.7 16 40 11.6 37.600 0.200 100 20 5.10 0.40 0.0300 0.0100 <4.0                    149.55 6.77 
82 NGC3041  9 53  7.4 16 41 14.1 37.540 0.040 110 10 5.20 0.20 0.0220 0.0040 <4.0                    155.15 6.77 
83 NGC3041  9 53  7.6 16 40 51.1 37.530 0.030 110 20 5.10 0.20 0.0220 0.0050 <4.0                     23.85 6.86 
85 NGC3041  9 53  2.4 16 39 41.7 37.460 0.030 110 10 5.10 0.20 0.0200 0.0030 <4.0                     26.03 6.84 
86 NGC3041  9 53  8.9 16 40 13.7 37.380 0.070 100 20 5.00 0.30 0.0220 0.0070 <4.0                     93.60 6.79 
87 NGC3041  9 53  8.4 16 41  3.3 37.400 0.100  80 10 4.80 0.30 0.0310 0.0090 <4.0                     49.28 6.81 
88 NGC3041  9 53  7.4 16 40 37.3 37.290 0.080  80 10 4.80 0.30 0.0270 0.0080 <4.0                     13.32 7.04 
90 NGC3041  9 53  8.6 16 41  0.2 37.100 0.100  60 30 4.50 0.80 0.0400 0.0300 <4.0                     90.66 6.79 
91 NGC3041  9 53  9.2 16 40 13.2 36.990 0.080  70 20 4.60 0.50 0.0300 0.0100 <4.0                    174.70 6.77 
92 NGC3041  9 53  9.0 16 40 22.9 36.890 0.060  60 10 4.40 0.30 0.0290 0.0090 <4.0                     83.92 6.79 
 1 NGC2712  8 59 33.4 44 55 27.5 39.650 0.040 230 10 6.70 0.10 0.0900 0.0090 12.2 0.8    9.0    2.0   51.86 6.81 
 2 NGC2712  8 59 32.7 44 55 14.4 39.210 0.030 300  8 6.61 0.05 0.0360 0.0020 11.9 0.8   12.0    3.0   38.87 6.82 
 3 NGC2712  8 59 30.7 44 54 53.5 39.070 0.020 330 10 6.61 0.06 0.0260 0.0010 <4.0                     19.66 6.95 
 4 NGC2712  8 59 31.5 44 55 10.4 38.960 0.020 170 10 6.10 0.10 0.0640 0.0070 10.0 2.0   15.0    8.0   38.48 6.82 
 5 NGC2712  8 59 31.8 44 55  8.4 38.900 0.030 220 10 6.30 0.10 0.0390 0.0040 <4.0                     13.22 7.04 
 6 NGC2712  8 59 29.5 44 55  4.3 38.900 0.030 260 20 6.40 0.10 0.0310 0.0040 <4.0                      6.45 7.10 
 7 NGC2712  8 59 28.8 44 55  5.4 38.850 0.030 290 10 6.41 0.07 0.0250 0.0020 <4.0                     24.09 6.85 
 8 NGC2712  8 59 32.9 44 55 10.5 38.840 0.020 280 10 6.39 0.08 0.0260 0.0020 <4.0                     37.52 6.82 
 9 NGC2712  8 59 29.0 44 55  2.5 38.790 0.010 130 10 5.90 0.10 0.0700 0.0100 14.0 2.0   40.0   20.0   26.73 6.84 
10 NGC2712  8 59 28.5 44 55  2.1 38.780 0.040 160 10 6.00 0.10 0.0580 0.0070 14.0 4.0   40.0   30.0   47.48 6.81 
11 NGC2712  8 59 28.8 44 54 57.3 38.740 0.030 280 20 6.30 0.10 0.0230 0.0030 <4.0                     19.81 6.96 
12 NGC2712  8 59 28.0 44 54 59.0 38.670 0.040 250 10 6.20 0.10 0.0250 0.0020 <4.0                     39.42 6.82 
13 NGC2712  8 59 28.3 44 54 54.6 38.671 0.008 370 30 6.50 0.10 0.0140 0.0020 <4.0                     29.79 6.83 
14 NGC2712  8 59 29.3 44 54 51.5 38.630 0.040 210 10 6.10 0.10 0.0320 0.0030 <4.0                      4.84 7.11 
16 NGC2712  8 59 27.9 44 54 51.8 38.500 0.030 190 10 6.00 0.10 0.0310 0.0030 <4.0                     27.71 6.83 
17 NGC2712  8 59 30.5 44 54 52.0 38.480 0.020 220 10 6.05 0.09 0.0250 0.0020 <4.0                     21.09 6.98 
18 NGC2712  8 59 28.7 44 54 48.7 38.480 0.020 270 20 6.20 0.10 0.0190 0.0030 <4.0                     16.97 6.98 
19 NGC2712  8 59 32.5 44 54 50.1 38.370 0.030 151  8 5.75 0.09 0.0390 0.0040 <4.0                     19.19 6.91 
20 NGC2712  8 59 28.4 44 54 45.7 38.350 0.030 210 20 6.00 0.20 0.0230 0.0040 <4.0                     25.38 6.85 
21 NGC2712  8 59 30.8 44 54 50.5 38.330 0.020 180 20 5.80 0.10 0.0280 0.0040 <4.0                     17.53 6.95 
22 NGC2712  8 59 32.3 44 54 40.0 38.290 0.020 150 10 5.70 0.10 0.0360 0.0040 <4.0                     13.92 7.03 
24 NGC2712  8 59 28.9 44 54 32.4 38.280 0.020 160 10 5.70 0.10 0.0310 0.0040 <4.0                     12.09 7.05 
25 NGC2712  8 59 32.1 44 54 37.0 38.270 0.030 160 20 5.70 0.20 0.0320 0.0060 <4.0                     16.82 6.99 
26 NGC2712  8 59 31.9 44 54 29.2 38.240 0.030 150 20 5.70 0.20 0.0320 0.0080 <4.0                      7.17 7.09 
27 NGC2712  8 59 29.3 44 54 25.9 38.200 0.050 140 10 5.60 0.20 0.0340 0.0050 <4.0                     14.06 6.98 
28 NGC2712  8 59 31.8 44 54 23.2 38.190 0.030 170 10 5.70 0.10 0.0270 0.0030 <4.0                      6.61 7.09 
29 NGC2712  8 59 29.8 44 54 30.0 38.170 0.030 160 10 5.70 0.10 0.0290 0.0040 <4.0                      5.77 7.10 
30 NGC2712  8 59 29.5 44 54 23.5 38.160 0.030 140 10 5.60 0.20 0.0320 0.0050 <4.0                     12.14 7.05 
31 NGC2712  8 59 30.7 44 54 48.7 38.130 0.040 140 10 5.60 0.20 0.0320 0.0060 <4.0                     13.72 7.04 
32 NGC2712  8 59 29.6 44 54 16.7 38.080 0.070 100 10 5.30 0.20 0.0510 0.0090 12.0 2.0   70.0   40.0   16.95 6.98 
33 NGC2712  8 59 30.1 44 54 15.9 38.020 0.040 129  7 5.50 0.10 0.0330 0.0030 <4.0                      9.84 7.07 
34 NGC2712  8 59 30.2 44 53 57.8 37.320 0.050  60 10 4.60 0.30 0.0400 0.0100 <4.0                     37.71 6.82 
 1 NGC5740 14 44 23.7  1 40 52.4 39.330 0.020 185  5 6.35 0.05 0.0860 0.0040 42.0 2.0  170.0   30.0   39.41 6.82 
 2 NGC5740 14 44 25.3  1 40 51.6 39.180 0.020 361  9 6.72 0.04 0.0260 0.0010 5.6  0.5    2.5    0.6   15.91 6.92 
 3 NGC5740 14 44 25.7  1 40 57.5 38.840 0.020 207  7 6.18 0.06 0.0410 0.0030 <4.0                     54.73 6.81 
 4 NGC5740 14 44 23.2  1 40 44.1 38.760 0.020 218  9 6.18 0.07 0.0350 0.0020 <4.0                    114.09 6.78 
 5 NGC5740 14 44 25.4  1 40 52.4 38.730 0.040 226  8 6.19 0.07 0.0320 0.0020 <4.0                     30.99 6.83 
 6 NGC5740 14 44 23.7  1 40 49.5 38.700 0.030 250 20 6.20 0.10 0.0270 0.0030 <4.0                     33.95 6.82 
 8 NGC5740 14 44 23.3  1 40 41.8 38.440 0.030 132  8 5.70 0.10 0.0510 0.0060 <4.0                    128.32 6.78 
 9 NGC5740 14 44 25.7  1 40 47.9 38.400 0.020 176  8 5.86 0.08 0.0320 0.0020 <4.0                     28.69 6.83 
10 NGC5740 14 44 23.3  1 40 38.1 38.390 0.020 172  8 5.84 0.08 0.0330 0.0030 <4.0                    111.14 6.79 
11 NGC5740 14 44 23.9  1 40 41.8 38.310 0.060 135  9 5.60 0.10 0.0420 0.0050 <4.0                     47.07 6.81 
12 NGC5740 14 44 23.3  1 40 34.0 38.160 0.020 140 20 5.60 0.20 0.0340 0.0060 <4.0                    150.11 6.77 
13 NGC5740 14 44 24.0  1 40 38.2 38.150 0.040 120 10 5.50 0.20 0.0410 0.0070 <4.0                     55.41 6.80 
14 NGC5740 14 44 25.5  1 40 42.0 38.120 0.030 160 10 5.70 0.10 0.0260 0.0040 <4.0                     33.95 6.82 
15 NGC5740 14 44 25.4  1 40 37.5 38.110 0.030 150 10 5.60 0.20 0.0280 0.0040 <4.0                     23.58 6.86 
16 NGC5740 14 44 24.3  1 40 21.6 38.060 0.030 140 10 5.50 0.20 0.0300 0.0050 <4.0                     96.36 6.79 
17 NGC5740 14 44 24.3  1 40 18.1 38.060 0.030 150 10 5.60 0.10 0.0280 0.0040 <4.0                     81.75 6.80 
18 NGC5740 14 44 25.5  1 40 31.9 38.050 0.020  93  8 5.30 0.10 0.0550 0.0080 <4.0                     47.21 6.81 
19 NGC5740 14 44 24.6  1 40 46.7 37.700 0.050  90 10 5.10 0.20 0.0360 0.0080 <4.0                     31.97 6.82 
20 NGC5740 14 44 25.0  1 40 30.4 37.640 0.050  88  8 5.00 0.20 0.0380 0.0060 <4.0                     49.92 6.81 
21 NGC5740 14 44 25.9  1 40 15.7 37.480 0.060  70 10 4.80 0.20 0.0400 0.0100 <4.0                     66.18 6.80 
 1 NGC6412 17 29 27.3 75 41 25.2 39.960 0.030 404  7 7.18 0.04 0.0550 0.0020 19.3 0.7   12.0    2.0    2.48 7.17 
 2 NGC6412 17 29 27.4 75 41 25.4 39.330 0.020 340 10 6.75 0.06 0.0350 0.0020 6.4  0.9    3.0    1.0    2.39 7.17 
 3 NGC6412 17 29 43.4 75 42  4.4 39.290 0.010 250 10 6.52 0.08 0.0530 0.0040 <4.0                     25.57 6.84 
 4 NGC6412 17 29 42.0 75 42  0.3 39.250 0.020 224  9 6.44 0.07 0.0580 0.0040 <4.0                     36.97 6.82 
 5 NGC6412 17 29 41.6 75 41 58.6 39.220 0.060 250 10 6.50 0.10 0.0470 0.0050 <4.0                     29.81 6.83 
 6 NGC6412 17 29 42.9 75 41 49.9 39.150 0.050 251  7 6.47 0.07 0.0440 0.0030 8.7  0.7    8.0    2.0   28.51 6.83 
 7 NGC6412 17 29 49.1 75 42 36.7 39.100 0.030 180 10 6.20 0.10 0.0670 0.0070 <4.0                    101.07 6.79 
 8 NGC6412 17 29 43.3 75 42 10.9 39.030 0.030 333  9 6.59 0.06 0.0250 0.0010 <4.0                     17.34 6.95 
 9 NGC6412 17 29 42.6 75 41 47.5 38.970 0.060 210 10 6.30 0.10 0.0460 0.0050 <4.0                     38.68 6.82 
10 NGC6412 17 29 44.7 75 42 31.6 38.930 0.040 220 10 6.27 0.09 0.0420 0.0040 <4.0                     91.47 6.79 
11 NGC6412 17 29 39.6 75 41 59.7 38.800 0.020 216  7 6.19 0.06 0.0370 0.0020 <4.0                     20.46 6.88 
12 NGC6412 17 29 45.4 75 42 33.4 38.780 0.050 220 10 6.20 0.10 0.0350 0.0040 <4.0                    111.39 6.79 
13 NGC6412 17 29 43.4 75 42 31.5 38.770 0.030 200 10 6.10 0.10 0.0400 0.0040 <4.0                     91.84 6.79 
14 NGC6412 17 29 44.0 75 42 22.5 38.770 0.030 262  9 6.30 0.07 0.0270 0.0020 <4.0                     59.33 6.80 
15 NGC6412 17 29 41.1 75 42 22.4 38.720 0.050 190 10 6.10 0.10 0.0400 0.0050 <4.0                     12.26 7.05 
16 NGC6412 17 29 45.8 75 42 21.3 38.710 0.050 187  4 6.05 0.06 0.0410 0.0020 <4.0                     40.38 6.82 
17 NGC6412 17 29 40.3 75 42 15.9 38.680 0.030 280 10 6.31 0.09 0.0220 0.0020 <4.0                     12.04 7.05 
18 NGC6412 17 29 41.2 75 42  2.7 38.660 0.040 128  7 5.80 0.10 0.0690 0.0070 <4.0                     56.18 6.80 
19 NGC6412 17 29 40.3 75 42  2.2 38.640 0.030 210 20 6.10 0.10 0.0310 0.0040 <4.0                     34.03 6.82 
20 NGC6412 17 29 36.8 75 41 41.8 38.610 0.040 229  5 6.13 0.05 0.0270 0.0010 <4.0                     34.53 6.82 
21 NGC6412 17 29 13.7 75 44 10.6 38.520 0.030 250 10 6.14 0.07 0.0220 0.0020 <4.0                      0.79 7.32 
22 NGC6412 17 29 44.0 75 42 28.1 38.510 0.030 270 10 6.21 0.08 0.0190 0.0020 <4.0                     86.96 6.79 
23 NGC6412 17 29 39.9 75 42 24.9 38.490 0.020 247  8 6.13 0.06 0.0210 0.0010 <4.0                     16.85 6.99 
24 NGC6412 17 29 38.9 75 41 53.4 38.480 0.060 160 10 5.90 0.10 0.0390 0.0050 <4.0                     58.71 6.80 
25 NGC6412 17 29 46.2 75 42 34.7 38.470 0.010 295  9 6.23 0.05 0.0157 0.0008 <4.0                     93.21 6.79 
26 NGC6412 17 29 38.7 75 42 23.2 38.460 0.030 181  6 5.91 0.07 0.0320 0.0020 <4.0                     15.17 6.99 
27 NGC6412 17 29 35.9 75 41 43.3 38.450 0.040 220 10 6.00 0.10 0.0250 0.0030 <4.0                     31.14 6.83 
28 NGC6412 17 29 36.7 75 41 28.1 38.440 0.030 200 20 6.00 0.10 0.0280 0.0040 <4.0                     41.18 6.82 
29 NGC6412 17 29 27.3 75 41 24.8 38.410 0.030 200 10 5.90 0.10 0.0270 0.0030 <4.0                      2.10 7.19 
30 NGC6412 17 29 38.4 75 42 32.0 38.370 0.020 152  9 5.80 0.10 0.0380 0.0040 <4.0                     11.96 7.05 
31 NGC6412 17 29 37.6 75 41 58.5 38.340 0.060 180 10 5.90 0.10 0.0280 0.0040 <4.0                     26.92 6.83 
32 NGC6412 17 29 36.4 75 43  8.7 38.330 0.010 110 20 5.50 0.20 0.0600 0.0100 <4.0                     73.09 6.80 
33 NGC6412 17 29 41.6 75 42 50.0 38.320 0.040 180 10 5.80 0.10 0.0280 0.0030 <4.0                     46.67 6.81 
34 NGC6412 17 29 39.6 75 42 34.2 38.320 0.050 150 10 5.70 0.10 0.0390 0.0050 <4.0                     22.55 6.94 
35 NGC6412 17 29 35.8 75 42  8.8 38.300 0.020 110 10 5.50 0.20 0.0500 0.0100 <4.0                     10.02 7.06 
36 NGC6412 17 29 34.9 75 42  7.3 38.290 0.060 140  9 5.70 0.10 0.0390 0.0050 <4.0                     15.83 6.90 
37 NGC6412 17 29 32.4 75 41 58.6 38.290 0.050 170 10 5.80 0.10 0.0310 0.0040 <4.0                     56.37 6.80 
38 NGC6412 17 29 32.4 75 41 54.7 38.280 0.030 149  7 5.69 0.08 0.0360 0.0030 <4.0                     52.78 6.81 
39 NGC6412 17 29 33.5 75 41 52.3 38.250 0.040 160 10 5.70 0.10 0.0300 0.0040 <4.0                     50.78 6.81 
40 NGC6412 17 29 40.7 75 42 57.4 38.250 0.020 140 10 5.60 0.10 0.0370 0.0050 <4.0                     95.73 6.79 
41 NGC6412 17 29 43.0 75 42 50.5 38.250 0.080 140 10 5.60 0.20 0.0390 0.0060 <4.0                     78.29 6.80 
42 NGC6412 17 29 37.2 75 42 27.5 38.210 0.060 180 20 5.80 0.20 0.0250 0.0040 <4.0                     11.57 7.05 
43 NGC6412 17 29 35.6 75 42  5.4 38.210 0.050 150 10 5.70 0.10 0.0330 0.0050 <4.0                     15.56 6.99 
44 NGC6412 17 29 34.1 75 41 48.6 38.200 0.040 146  8 5.60 0.10 0.0330 0.0030 <4.0                     96.50 6.79 
45 NGC6412 17 29 34.5 75 42 53.0 38.180 0.040 140 10 5.60 0.10 0.0340 0.0050 <4.0                    137.77 6.78 
46 NGC6412 17 29 33.7 75 42 52.2 38.170 0.030 160 20 5.70 0.20 0.0290 0.0050 <4.0                    175.51 6.77 
47 NGC6412 17 29 36.8 75 42 35.9 38.160 0.060  90 10 5.30 0.20 0.0600 0.0100 <4.0                     37.19 6.82 
48 NGC6412 17 29 35.6 75 43  3.5 38.130 0.070 138  7 5.60 0.10 0.0330 0.0040 <4.0                    105.48 6.79 
49 NGC6412 17 29 36.6 75 43  0.7 38.120 0.050 137  9 5.60 0.10 0.0330 0.0040 <4.0                    110.17 6.79 
50 NGC6412 17 29 33.9 75 42 56.8 38.090 0.040  90 20 5.30 0.40 0.0600 0.0200 <4.0                    153.73 6.77 
51 NGC6412 17 29 35.8 75 42 36.0 38.020 0.030 170 20 5.70 0.20 0.0210 0.0040 <4.0                     35.92 6.82 
52 NGC6412 17 29 33.2 75 43  2.5 38.000 0.040 130 10 5.50 0.10 0.0300 0.0040 <4.0                    108.84 6.79 
53 NGC6412 17 29 32.6 75 42 59.2 38.000 0.020 110 20 5.40 0.30 0.0400 0.0100 <4.0                     78.65 6.80 
54 NGC6412 17 29 28.9 75 42 49.9 38.000 0.050 128  9 5.50 0.10 0.0320 0.0040 <4.0                     70.94 6.80 
55 NGC6412 17 29 35.6 75 42 39.6 37.990 0.030  90 10 5.20 0.20 0.0500 0.0100 <4.0                     45.87 6.81 
56 NGC6412 17 29 33.2 75 42 34.6 37.960 0.050 120 10 5.40 0.20 0.0320 0.0050 <4.0                     52.08 6.81 
57 NGC6412 17 29 33.7 75 42 33.1 37.950 0.030 130 10 5.50 0.10 0.0280 0.0030 <4.0                     32.45 6.82 
58 NGC6412 17 29 31.4 75 42 22.1 37.860 0.040 120 20 5.30 0.20 0.0300 0.0060 <4.0                     22.38 6.95 
59 NGC6412 17 29 30.2 75 42  9.4 37.860 0.040 121  8 5.30 0.10 0.0300 0.0040 <4.0                     43.99 6.81 
60 NGC6412 17 29 31.6 75 41 55.1 37.860 0.020 150 30 5.50 0.30 0.0220 0.0070 <4.0                     63.99 6.80 
61 NGC6412 17 29 24.3 75 42 55.3 37.840 0.040 110 10 5.20 0.20 0.0360 0.0070 <4.0                    191.86 6.77 
62 NGC6412 17 29 30.4 75 42 50.9 37.780 0.020 120 20 5.30 0.30 0.0270 0.0070 <4.0                     74.60 6.80 
63 NGC6412 17 29 28.8 75 42 48.3 37.720 0.040 130 20 5.30 0.20 0.0240 0.0050 <4.0                     96.67 6.79 
64 NGC6412 17 29 29.8 75 42 46.8 37.700 0.070 110 10 5.20 0.20 0.0280 0.0060 <4.0                    114.23 6.78 
65 NGC6412 17 29 29.4 75 42 45.7 37.690 0.050  80 10 5.00 0.30 0.0400 0.0100 <4.0                    175.76 6.77 
66 NGC6412 17 29 29.8 75 42 40.9 37.660 0.040 110 20 5.20 0.30 0.0290 0.0080 <4.0                     86.66 6.79 
67 NGC6412 17 29 25.9 75 42 27.4 37.650 0.020  80 20 4.90 0.50 0.0500 0.0200 <4.0                     48.97 6.81 
68 NGC6412 17 29 30.8 75 42 18.1 37.640 0.020  74  7 4.90 0.20 0.0490 0.0070 15.0 6.0  200.0  200.0   61.44 6.80 
69 NGC6412 17 29 29.4 75 42 16.5 37.600 0.200  60 20 4.80 0.40 0.0600 0.0300 <4.0                     42.35 6.81 
70 NGC6412 17 29 25.0 75 42  2.3 37.620 0.050 100 10 5.10 0.20 0.0290 0.0070 <4.0                    126.52 6.78 
71 NGC6412 17 29 31.4 75 42  1.2 37.620 0.060  90 10 5.10 0.20 0.0330 0.0080 <4.0                    183.57 6.77 
72 NGC6412 17 29 33.4 75 43  7.1 37.620 0.060 110 10 5.20 0.20 0.0260 0.0060 <4.0                    166.91 6.77 
73 NGC6412 17 29 24.8 75 42 56.5 37.610 0.040  90 10 5.00 0.20 0.0340 0.0070 <4.0                    201.45 6.76 
74 NGC6412 17 29 32.4 75 42 55.1 37.600 0.060 110 10 5.10 0.20 0.0270 0.0050 <4.0                    109.40 6.79 
75 NGC6412 17 29 32.4 75 42 44.9 37.540 0.050 100 20 5.10 0.30 0.0260 0.0070 <4.0                     90.30 6.79 
76 NGC6412 17 29 28.5 75 42 39.7 37.470 0.030  90 10 4.90 0.30 0.0310 0.0080 <4.0                     60.05 6.80 
77 NGC6412 17 29 31.6 75 42 36.8 37.470 0.040 100 20 5.00 0.30 0.0270 0.0070 <4.0                     50.36 6.81 
78 NGC6412 17 29 32.4 75 42 27.4 37.300 0.200  80 20 4.80 0.50 0.0300 0.0100 <4.0                     67.30 6.80 
79 NGC6412 17 29 37.4 75 42 20.3 37.250 0.080  80 10 4.70 0.30 0.0300 0.0090 <4.0                     84.52 6.79 
80 NGC6412 17 29 27.5 75 41 25.2 36.900 0.200  60 20 4.40 0.60 0.0300 0.0200 <4.0                      3.42 7.12 
 1 NGC6207 16 43  3.5 36 50 10.5 39.510 0.030 154  6 6.33 0.07 0.1400 0.0100 18.0 1.0   27.0    6.0  120.66 6.78 
 2 NGC6207 16 43  3.8 36 50  3.4 39.360 0.030 131  4 6.15 0.06 0.1480 0.0090 13.9 0.9   21.0    5.0    0.51 7.38 
 3 NGC6207 16 43  6.0 36 50 42.0 38.880 0.020 138  6 5.94 0.07 0.0790 0.0060 6.0  0.8    7.0    2.0  105.48 6.79 
 4 NGC6207 16 43  6.3 36 50 40.6 38.710 0.010 193  5 6.07 0.05 0.0400 0.0020 <4.0                    133.11 6.78 
 5 NGC6207 16 43  5.0 36 50 27.1 38.690 0.020 165  4 5.96 0.05 0.0480 0.0020 6.8  0.5   10.0    2.0   55.47 6.80 
 7 NGC6207 16 43  4.1 36 50 32.0 38.530 0.020 122  4 5.69 0.06 0.0640 0.0040 <4.0                    118.58 6.78 
 8 NGC6207 16 43  3.7 36 50 26.5 38.440 0.040 147  7 5.77 0.09 0.0430 0.0040 <4.0                     98.01 6.79 
 9 NGC6207 16 43  3.9 36 50 25.2 38.310 0.040 107  6 5.50 0.10 0.0600 0.0070 <4.0                    103.35 6.79 
10 NGC6207 16 43  3.9 36 50 14.0 38.300 0.030 140  8 5.70 0.10 0.0400 0.0040 <4.0                     78.73 6.80 
11 NGC6207 16 43  4.4 36 50 10.6 38.300 0.050  97  5 5.40 0.10 0.0690 0.0070 <4.0                     42.59 6.81 
12 NGC6207 16 43  4.0 36 50 22.0 38.260 0.040  72  6 5.20 0.10 0.1000 0.0100 <4.0                    109.05 6.79 
13 NGC6207 16 43  5.0 36 50 20.3 38.240 0.030 146  7 5.65 0.08 0.0350 0.0030 <4.0                     80.37 6.80 
14 NGC6207 16 43  5.2 36 50 15.8 38.230 0.040 100  6 5.40 0.10 0.0600 0.0060 <4.0                    143.90 6.77 
15 NGC6207 16 43  4.3 36 50  5.8 38.220 0.040  78  6 5.20 0.10 0.0900 0.0100 <4.0                     23.87 6.86 
16 NGC6207 16 43  6.0 36 50 32.5 38.120 0.030  79  4 5.20 0.10 0.0760 0.0070 <4.0                    308.15 6.74 
17 NGC6207 16 43  5.9 36 50 27.4 38.100 0.060  90  5 5.30 0.10 0.0620 0.0070 <4.0                    248.11 6.75 
18 NGC6207 16 43  6.0 36 50 26.1 38.000 0.030  96  4 5.27 0.08 0.0490 0.0040 <4.0                    221.20 6.76 
19 NGC6207 16 43  3.7 36 50 14.8 37.890 0.010  85  9 5.10 0.20 0.0530 0.0090 <4.0                    124.49 6.78 
20 NGC6207 16 43  5.0 36 50 12.7 37.860 0.040  76  6 5.00 0.10 0.0600 0.0080 <4.0                     95.25 6.79 
21 NGC6207 16 43  6.0 36 50 20.6 37.850 0.020 110  9 5.30 0.10 0.0340 0.0050 <4.0                    117.73 6.78 
22 NGC6207 16 43  4.9 36 50  8.6 37.750 0.040  84  7 5.10 0.10 0.0450 0.0070 <4.0                     37.31 6.82 
24 NGC6207 16 43  4.6 36 50  3.9 37.730 0.050  72  4 4.90 0.10 0.0560 0.0070 <4.0                     26.55 6.84 
25 NGC6207 16 43  4.6 36 49 58.2 37.720 0.040  77  8 5.00 0.20 0.0500 0.0090 <4.0                     16.22 7.00 
26 NGC6207 16 43  3.5 36 50 10.7 37.700 0.020  88  7 5.10 0.10 0.0400 0.0050 <4.0                    185.31 6.77 
28 NGC6207 16 43  3.3 36 49 59.1 37.660 0.020 101  8 5.10 0.10 0.0310 0.0040 <4.0                     20.56 6.92 
29 NGC6207 16 43  4.0 36 49 56.8 37.660 0.030  87  6 5.00 0.10 0.0390 0.0050 <4.0                      9.00 7.09 
30 NGC6207 16 43  3.3 36 50  5.0 37.660 0.040  91  9 5.10 0.20 0.0360 0.0060 <4.0                    132.06 6.78 
32 NGC6207 16 43  4.4 36 49 41.5 37.570 0.040  42  4 4.50 0.20 0.1000 0.0200 <4.0                     38.96 6.82 
33 NGC6207 16 43  4.8 36 49 35.5 37.520 0.090  41  5 4.50 0.20 0.1000 0.0200 <4.0                     30.08 6.83 
34 NGC6207 16 43  4.2 36 49 31.1 37.490 0.050  57  8 4.70 0.20 0.0600 0.0100 <4.0                     24.60 6.85 
35 NGC6207 16 43  2.5 36 49 47.8 37.440 0.040  62  8 4.70 0.20 0.0500 0.0100 <4.0                     27.04 6.83 
36 NGC6207 16 43  3.1 36 49 47.8 37.440 0.050  58  5 4.70 0.20 0.0550 0.0090 <4.0                     12.24 7.05 
37 NGC6207 16 43  3.6 36 49 19.6 37.440 0.030  69  6 4.80 0.20 0.0420 0.0070 <4.0                     33.77 6.82 
38 NGC6207 16 43  2.1 36 49 28.7 37.410 0.040  57  9 4.60 0.20 0.0500 0.0100 <4.0                     22.68 6.93 
39 NGC6207 16 43  3.5 36 49 21.4 37.380 0.080  41  5 4.40 0.20 0.0900 0.0200 <4.0                     30.30 6.83 
41 NGC6207 16 43  3.3 36 49 44.0 37.260 0.030  33  9 4.20 0.40 0.1000 0.0400 <4.0                      9.48 7.08 
42 NGC6207 16 43  3.8 36 49 30.9 37.250 0.060  60  7 4.60 0.20 0.0420 0.0090 <4.0                     20.89 6.97 
43 NGC6207 16 43  3.9 36 49 26.0 37.230 0.070  51  7 4.50 0.20 0.0500 0.0100 <4.0                     25.23 6.85 
44 NGC6207 16 43  3.6 36 49 40.8 37.110 0.040  35  7 4.20 0.30 0.0800 0.0300 <4.0                     13.17 7.04 
45 NGC6207 16 43  3.0 36 49 36.3 36.890 0.030  31  9 4.00 0.50 0.0800 0.0400 <4.0                     13.75 7.04 
 1 NGC1073  2 43 38.3  1 23 38.6 39.220 0.030 124  3 6.04 0.05 0.1380 0.0070 13.4 0.5   23.0    3.0 1868.64 6.39 
 2 NGC1073  2 43 39.6  1 23 43.3 38.870 0.060  87  3 5.64 0.08 0.1600 0.0100 9.9  0.6   23.0    5.0  521.43 6.59 
 3 NGC1073  2 43 41.4  1 23 42.6 38.690 0.030 115  4 5.73 0.07 0.0840 0.0060 7.2  0.6   13.0    4.0  388.32 6.73 
 4 NGC1073  2 43 42.5  1 23 37.6 38.670 0.040  88  3 5.54 0.07 0.1230 0.0090 5.0  1.0    6.0    3.0 1359.62 6.49 
 5 NGC1073  2 43 40.0  1 23 16.5 38.470 0.040  61  2 5.21 0.07 0.1700 0.0100 <4.0                    391.52 6.72 
 6 NGC1073  2 43 38.0  1 23  8.2 38.440 0.040  75  3 5.32 0.08 0.1200 0.0090 5.0  1.0   12.0    6.0  477.23 6.65 
 7 NGC1073  2 43 37.6  1 23  3.5 38.410 0.030  80  4 5.30 0.10 0.1000 0.0100 <4.0                    558.09 6.58 
 8 NGC1073  2 43 37.5  1 23  0.2 38.390 0.020  81  2 5.35 0.06 0.1000 0.0060 <4.0                    486.54 6.64 
 9 NGC1073  2 43 36.2  1 22 57.0 38.350 0.040  52  3 5.00 0.10 0.1900 0.0200 <4.0                    665.34 6.54 
10 NGC1073  2 43 43.6  1 22 55.8 38.320 0.020  90  3 5.39 0.06 0.0790 0.0050 <4.0                    242.60 6.76 
11 NGC1073  2 43 37.3  1 22 33.4 38.260 0.040  63  3 5.10 0.10 0.1200 0.0100 <4.0                    185.79 6.77 
12 NGC1073  2 43 35.1  1 22 32.9 38.260 0.050  57  3 5.10 0.10 0.1500 0.0100 7.0  1.0   30.0   10.0  402.95 6.72 
13 NGC1073  2 43 39.5  1 22 25.8 38.230 0.030  67  5 5.10 0.10 0.1100 0.0200 <4.0                     52.62 6.81 
14 NGC1073  2 43 37.8  1 22 22.1 38.120 0.040  63  2 5.05 0.07 0.1070 0.0070 <4.0                    156.41 6.77 
15 NGC1073  2 43 36.0  1 22 16.0 38.100 0.060  58  4 5.00 0.10 0.1200 0.0200 <4.0                    378.21 6.73 
16 NGC1073  2 43 39.9  1 23 53.0 38.100 0.030  74  3 5.15 0.09 0.0820 0.0070 <4.0                    649.46 6.54 
17 NGC1073  2 43 44.1  1 22 53.2 38.070 0.050  62  4 5.00 0.10 0.1000 0.0100 <4.0                    426.35 6.70 
18 NGC1073  2 43 36.7  1 22 45.6 38.070 0.050  55  4 4.90 0.10 0.1200 0.0200 <4.0                    551.96 6.58 
19 NGC1073  2 43 35.2  1 22 36.6 38.020 0.010  87  4 5.21 0.08 0.0600 0.0050 <4.0                    404.22 6.72 
20 NGC1073  2 43 36.5  1 22 18.5 37.990 0.060  56  3 4.90 0.10 0.1100 0.0100 <4.0                    366.44 6.73 
21 NGC1073  2 43 44.1  1 22 41.3 37.980 0.010  87  4 5.19 0.08 0.0570 0.0040 <4.0                    346.40 6.74 
22 NGC1073  2 43 44.7  1 22 26.3 37.920 0.030  60  4 4.90 0.10 0.0900 0.0100 <4.0                    455.10 6.68 
23 NGC1073  2 43 39.3  1 22 25.4 37.830 0.040  53  4 4.80 0.10 0.1000 0.0100 <4.0                    133.06 6.78 
24 NGC1073  2 43 43.6  1 22 24.6 37.770 0.020  61  4 4.90 0.10 0.0760 0.0080 <4.0                    268.15 6.75 
25 NGC1073  2 43 37.3  1 22  8.8 37.710 0.040  66  9 4.90 0.20 0.0600 0.0100 <4.0                    293.52 6.75 
26 NGC1073  2 43 35.7  1 22 38.0 37.680 0.030  53  4 4.70 0.10 0.0800 0.0100 <4.0                    492.39 6.63 
27 NGC1073  2 43 39.3  1 22 19.0 37.550 0.040  49  3 4.60 0.10 0.0810 0.0090 <4.0                     85.22 6.79 
28 NGC1073  2 43 40.8  1 22 35.9 37.550 0.020  51  4 4.60 0.10 0.0760 0.0090 <4.0                     36.24 6.82 
29 NGC1073  2 43 39.5  1 21 51.1 37.550 0.030  43  4 4.50 0.10 0.1000 0.0100 <4.0                    223.15 6.76 
30 NGC1073  2 43 42.8  1 21 35.5 37.510 0.020  52  5 4.60 0.20 0.0700 0.0100 <4.0                    292.47 6.75 
31 NGC1073  2 43 44.2  1 21 35.6 37.480 0.040  45  4 4.50 0.20 0.0900 0.0100 <4.0                    545.63 6.58 
32 NGC1073  2 43 44.0  1 21 36.1 37.460 0.040  36  3 4.40 0.20 0.1100 0.0200 <4.0                    475.57 6.65 
33 NGC1073  2 43 40.1  1 22 31.6 37.380 0.030  37  4 4.30 0.20 0.1000 0.0200 <4.0                    151.58 6.77 
34 NGC1073  2 43 41.3  1 21 59.7 37.360 0.030  42  4 4.40 0.20 0.0800 0.0100 <4.0                    491.23 6.62 
35 NGC1073  2 43 38.9  1 21 36.1 37.270 0.020  34  3 4.20 0.20 0.1000 0.0200 <4.0                    665.56 6.54 
36 NGC1073  2 43 44.5  1 21 33.9 37.170 0.040  29  5 4.10 0.30 0.1200 0.0300 <4.0                    727.12 6.53 
 1 NGC3423 10 51 19.2  5 51  8.5 39.640 0.020 407  5 7.03 0.03 0.0380 0.0010 14.5 0.3    9.3    0.8   17.46 6.95 
 2 NGC3423 10 51 18.9  5 51 19.4 39.370 0.020 236  8 6.54 0.06 0.0630 0.0040 6.7  0.6    4.0    1.0   16.14 6.90 
 3 NGC3423 10 51 17.7  5 50 58.7 39.350 0.020 273  5 6.62 0.04 0.0490 0.0020 15.1 0.3   17.0    2.0   17.49 6.95 
 4 NGC3423 10 51 18.4  5 51  7.2 39.290 0.020 351  6 6.75 0.03 0.0310 0.0010 11.9 0.4   10.0    1.0   24.71 6.85 
 5 NGC3423 10 51 14.4  5 51  0.7 38.810 0.020 298  9 6.41 0.06 0.0230 0.0010 <4.0                     20.56 6.92 
 6 NGC3423 10 51 15.9  5 50 51.5 38.799 0.008 307  4 6.42 0.03 0.0218 0.0006 <4.0                     20.59 6.93 
 7 NGC3423 10 51 15.6  5 50 40.9 38.650 0.020 158  8 5.92 0.08 0.0500 0.0040 <4.0                     12.79 7.04 
 8 NGC3423 10 51 18.2  5 50 33.0 38.600 0.020 270 10 6.23 0.06 0.0220 0.0010 <4.0                     65.73 6.80 
 9 NGC3423 10 51 15.1  5 51 28.9 38.580 0.030 211  5 6.07 0.05 0.0300 0.0010 <4.0                     35.04 6.82 
10 NGC3423 10 51 16.0  5 51 21.9 38.580 0.030 175  6 5.94 0.06 0.0390 0.0030 <4.0                     22.94 6.91 
11 NGC3423 10 51 15.5  5 51  9.6 38.570 0.010 238  7 6.14 0.05 0.0240 0.0010 <4.0                     37.08 6.82 
12 NGC3423 10 51 14.4  5 51  2.8 38.560 0.030 219  8 6.08 0.07 0.0280 0.0020 <4.0                     24.50 6.85 
13 NGC3423 10 51 15.5  5 50 56.2 38.510 0.010 221  6 6.07 0.05 0.0260 0.0010 <4.0                     15.99 6.91 
14 NGC3423 10 51 16.3  5 50 49.6 38.430 0.010 245  6 6.09 0.04 0.0199 0.0009 <4.0                     25.41 6.85 
15 NGC3423 10 51 18.8  5 50 40.8 38.420 0.030 204  7 5.97 0.07 0.0260 0.0020 <4.0                     15.42 6.92 
17 NGC3423 10 51 18.0  5 51 34.4 38.380 0.010 346  8 6.29 0.04 0.0113 0.0004 <4.0                     60.18 6.80 
18 NGC3423 10 51 14.1  5 51 30.6 38.370 0.020 224  4 6.00 0.04 0.0214 0.0008 <4.0                     53.05 6.81 
19 NGC3423 10 51 14.4  5 51 29.5 38.360 0.020 169  8 5.82 0.08 0.0320 0.0030 <4.0                     76.71 6.80 
20 NGC3423 10 51 15.2  5 51  6.5 38.360 0.030 200  8 5.92 0.07 0.0250 0.0020 <4.0                     46.53 6.81 
21 NGC3423 10 51 18.1  5 50 16.7 38.320 0.020 146  8 5.70 0.09 0.0380 0.0030 <4.0                    171.37 6.77 
22 NGC3423 10 51 14.6  5 51 27.2 38.310 0.030 240 10 6.01 0.08 0.0180 0.0010 <4.0                     58.19 6.80 
23 NGC3423 10 51 14.8  5 51 19.4 38.280 0.020 188  5 5.85 0.05 0.0250 0.0010 <4.0                     32.74 6.82 
24 NGC3423 10 51 14.0  5 51  6.2 38.280 0.010 200  7 5.88 0.06 0.0230 0.0010 <4.0                     24.12 6.85 
25 NGC3423 10 51 13.0  5 51  3.2 38.270 0.030 168  5 5.77 0.06 0.0290 0.0020 <4.0                      7.00 7.09 
26 NGC3423 10 51 14.4  5 50 52.3 38.220 0.030 190  7 5.82 0.07 0.0230 0.0020 <4.0                     12.78 7.04 
27 NGC3423 10 51 15.1  5 50 48.6 38.210 0.030 178  6 5.77 0.07 0.0250 0.0020 <4.0                     25.50 6.84 
28 NGC3423 10 51 14.6  5 50 39.9 38.080 0.030 210 10 5.81 0.09 0.0170 0.0020 <4.0                     12.33 7.05 
29 NGC3423 10 51 14.6  5 50 35.5 38.050 0.010 210 10 5.80 0.08 0.0160 0.0010 <4.0                      8.51 7.09 
30 NGC3423 10 51 16.9  5 50 35.0 38.010 0.020 203  8 5.76 0.07 0.0160 0.0010 <4.0                     19.03 6.89 
31 NGC3423 10 51 15.2  5 50 30.6 37.970 0.010 159  7 5.58 0.07 0.0230 0.0020 <4.0                     10.63 7.06 
32 NGC3423 10 51 18.2  5 50 24.0 37.950 0.020 210 10 5.74 0.08 0.0150 0.0010 <4.0                    154.02 6.77 
33 NGC3423 10 51 16.8  5 51 19.6 37.920 0.030 148  7 5.51 0.09 0.0240 0.0020 <4.0                    124.24 6.78 
34 NGC3423 10 51 15.2  5 50 24.9 37.900 0.010 170 10 5.60 0.10 0.0180 0.0020 <4.0                      9.52 7.08 
35 NGC3423 10 51 18.5  5 49 51.3 37.890 0.020 147  7 5.49 0.08 0.0230 0.0020 <4.0                     64.85 6.80 
36 NGC3423 10 51 13.9  5 51 19.7 37.840 0.010 190 10 5.64 0.09 0.0150 0.0010 <4.0                     32.97 6.82 
37 NGC3423 10 51 13.5  5 50 54.9 37.830 0.040 180 10 5.60 0.10 0.0150 0.0020 <4.0                     15.22 7.00 
38 NGC3423 10 51 14.2  5 50 40.4 37.740 0.020 172  8 5.52 0.08 0.0150 0.0010 <4.0                     11.85 7.05 
39 NGC3423 10 51 14.7  5 50 24.3 37.720 0.020 116  6 5.25 0.08 0.0270 0.0020 <4.0                      1.31 7.27 
40 NGC3423 10 51 15.6  5 50 20.6 37.700 0.020 190 10 5.50 0.10 0.0130 0.0020 <4.0                     12.35 7.05 
41 NGC3423 10 51 18.1  5 49 43.6 37.670 0.040 130  8 5.30 0.10 0.0220 0.0020 <4.0                     93.13 6.79 
42 NGC3423 10 51 13.5  5 50 39.6 37.660 0.010  80  8 5.00 0.20 0.0450 0.0070 <4.0                     24.96 6.85 
43 NGC3423 10 51 13.6  5 50 37.0 37.610 0.020 140 10 5.30 0.10 0.0180 0.0020 <4.0                     19.21 6.91 
44 NGC3423 10 51 14.0  5 50 32.3 37.580 0.020 141  7 5.31 0.09 0.0170 0.0010 <4.0                     10.96 7.05 
45 NGC3423 10 51 14.0  5 50 27.1 37.480 0.030 120 10 5.20 0.10 0.0190 0.0030 <4.0                      5.41 7.10 
46 NGC3423 10 51 19.3  5 50 22.5 37.460 0.030 130  9 5.20 0.10 0.0170 0.0020 <4.0                    294.34 6.75 
47 NGC3423 10 51 15.3  5 50 17.0 37.450 0.030  90 10 4.90 0.20 0.0300 0.0060 <4.0                      8.79 7.09 
48 NGC3423 10 51 16.4  5 50 10.9 37.450 0.030 117  6 5.12 0.09 0.0200 0.0020 <4.0                     41.64 6.82 
49 NGC3423 10 51 15.5  5 50  7.9 37.440 0.020 140 10 5.20 0.20 0.0150 0.0020 <4.0                     16.61 7.00 
50 NGC3423 10 51 12.0  5 50 45.2 37.380 0.020 117  8 5.10 0.10 0.0180 0.0020 <4.0                     46.75 6.81 
51 NGC3423 10 51 14.1  5 50 20.8 37.370 0.020 110 10 5.00 0.20 0.0200 0.0030 <4.0                      2.95 7.14 
52 NGC3423 10 51 11.7  5 50 57.0 37.340 0.030 120 10 5.10 0.10 0.0160 0.0020 <4.0                     55.88 6.80 
53 NGC3423 10 51 12.9  5 50 37.8 37.320 0.040 100 10 4.90 0.20 0.0230 0.0040 <4.0                     21.67 6.96 
54 NGC3423 10 51 14.3  5 50 17.1 37.210 0.020  70 10 4.70 0.30 0.0290 0.0080 <4.0                      5.28 7.10 
55 NGC3423 10 51 14.8  5 49 50.8 37.210 0.030  73  8 4.70 0.20 0.0300 0.0050 <4.0                    105.55 6.79 
56 NGC3423 10 51 13.3  5 50 25.9 37.130 0.040  66  9 4.60 0.20 0.0320 0.0070 <4.0                     21.06 6.98 
57 NGC3423 10 51 14.7  5 50 14.5 37.110 0.030  64  7 4.60 0.20 0.0330 0.0060 <4.0                     27.86 6.83 
59 NGC3423 10 51 12.6  5 50 33.6 37.000 0.020  51  5 4.40 0.10 0.0410 0.0060 9.0  3.0  200.0  200.0   62.07 6.80 
60 NGC3423 10 51 13.5  5 50 19.9 36.910 0.040  58  9 4.40 0.30 0.0300 0.0080 <4.0                     21.84 6.92 
61 NGC3423 10 51 14.3  5 50  6.6 36.910 0.040  57  7 4.40 0.20 0.0310 0.0060 <4.0                     16.25 7.00 
62 NGC3423 10 51 11.6  5 50  8.6 36.750 0.040  50 10 4.20 0.30 0.0290 0.0090 <4.0                     82.98 6.79 
 1 NGC428   1 12 53.2  0 56 47.5 39.270 0.020 167  2 6.26 0.03 0.0930 0.0030 10.8 0.4   12.0    1.0   28.12 6.83 
 2 NGC428   1 12 53.2  0 56 47.5 39.030 0.030 155  4 6.09 0.06 0.0800 0.0050 5.7  0.6    5.0    1.0   28.22 6.83 
 3 NGC428   1 12 58.7  0 58 31.3 38.580 0.030 117  6 5.68 0.09 0.0730 0.0070 <4.0                    410.73 6.72 
 4 NGC428   1 12 58.0  0 58 32.0 38.390 0.030  92  3 5.43 0.06 0.0840 0.0050 <4.0                    263.61 6.75 
 5 NGC428   1 12 53.3  0 56 48.2 38.130 0.010  86  4 5.26 0.07 0.0680 0.0050 <4.0                     40.87 6.82 
 6 NGC428   1 12 56.4  0 58 30.9 37.600 0.040  70 10 4.80 0.30 0.0600 0.0200 <4.0                    147.67 6.77 
 7 NGC428   1 12 53.3  0 56 48.2 37.500 0.040  32  5 4.30 0.30 0.1500 0.0400 <4.0                      4.63 7.11 
 8 NGC428   1 12 54.4  0 59 16.9 37.490 0.050  29  4 4.20 0.30 0.1700 0.0400 <4.0                    403.01 6.72 
 9 NGC428   1 12 53.2  0 56 47.7 37.470 0.030  31  4 4.30 0.20 0.1500 0.0300 <4.0                     49.29 6.81 
10 NGC428   1 12 54.5  0 59 31.2 37.320 0.090  29  5 4.10 0.30 0.1400 0.0400 <4.0                    175.18 6.77 
11 NGC428   1 12 55.6  0 59 30.5 37.200 0.100  34  5 4.20 0.30 0.0900 0.0300 <4.0                    488.14 6.64 
12 NGC428   1 12 53.2  0 56 49.1 36.960 0.050  24  3 3.90 0.20 0.1200 0.0200 <4.0                     97.99 6.79 
 1 NGC5334 13 52 55.8 -1  5 18.9 38.930 0.010 171  6 6.11 0.06 0.0610 0.0040 <4.0                     57.57 6.80 
 2 NGC5334 13 52 52.3 -1  6 46.8 38.810 0.020 172  7 6.05 0.07 0.0530 0.0040 <4.0                     29.00 6.83 
 3 NGC5334 13 52 56.2 -1  7  1.6 38.460 0.010 106  7 5.60 0.10 0.0730 0.0070 <4.0                     51.02 6.81 
 4 NGC5334 13 52 55.3 -1  7 15.5 38.260 0.020  89  8 5.30 0.10 0.0700 0.0100 <4.0                     31.09 6.83 
 5 NGC5334 13 52 55.6 -1  7 35.6 37.990 0.020  72  6 5.10 0.10 0.0800 0.0100 <4.0                     60.10 6.80 
 1 NGC5112 13 22  2.4 38 43 15.2 39.550 0.040 288  7 6.75 0.06 0.0570 0.0030 11.6 0.5    8.0    1.0  155.01 6.77 
 2 NGC5112 13 22  2.0 38 43 15.0 39.540 0.040 215  6 6.56 0.06 0.0880 0.0050 12.4 0.6   11.0    2.0  137.97 6.78 
 3 NGC5112 13 22  2.6 38 43 14.3 39.150 0.030 212  6 6.35 0.06 0.0570 0.0030 8.6  0.7    8.0    2.0  156.18 6.77 
 4 NGC5112 13 22  1.6 38 43  2.4 39.010 0.040 218  7 6.31 0.07 0.0460 0.0030 5.1  0.7    3.0    1.0  107.00 6.79 
 5 NGC5112 13 21 60.0 38 42 57.2 38.950 0.050 180 10 6.10 0.10 0.0580 0.0070 <4.0                     28.00 6.83 
 6 NGC5112 13 22  1.6 38 43 31.0 38.850 0.030 217  7 6.22 0.06 0.0390 0.0020 <4.0                     50.37 6.81 
 7 NGC5112 13 21 59.6 38 43 28.4 38.820 0.020 219  8 6.21 0.06 0.0370 0.0020 <4.0                     53.13 6.81 
 8 NGC5112 13 22  0.1 38 43 23.9 38.790 0.050 157  6 5.98 0.08 0.0590 0.0050 <4.0                     62.51 6.80 
 9 NGC5112 13 21 59.7 38 43 25.1 38.690 0.040 140 10 5.90 0.10 0.0620 0.0080 <4.0                     84.78 6.79 
10 NGC5112 13 21 58.2 38 42 58.9 38.690 0.060 160 10 6.00 0.10 0.0500 0.0070 <4.0                     73.00 6.80 
11 NGC5112 13 21 58.9 38 43 17.1 38.640 0.020 173  5 5.97 0.06 0.0430 0.0020 <4.0                     73.36 6.80 
12 NGC5112 13 21 56.0 38 42 35.6 38.630 0.030 177  5 5.98 0.06 0.0410 0.0020 <4.0                     34.98 6.82 
13 NGC5112 13 21 58.1 38 43 51.6 38.600 0.020 105  6 5.60 0.10 0.0860 0.0080 <4.0                     55.21 6.80 
14 NGC5112 13 21 58.4 38 43 38.0 38.590 0.020 240 10 6.16 0.09 0.0240 0.0020 <4.0                     93.62 6.79 
15 NGC5112 13 21 57.6 38 42 56.5 38.560 0.040 123  6 5.71 0.09 0.0650 0.0060 <4.0                    144.05 6.77 
16 NGC5112 13 21 58.3 38 43 40.7 38.530 0.040 141  9 5.80 0.10 0.0510 0.0060 <4.0                    140.29 6.77 
17 NGC5112 13 21 58.6 38 44 25.8 38.510 0.050 130  6 5.72 0.09 0.0570 0.0050 <4.0                    136.96 6.78 
18 NGC5112 13 21 58.8 38 44 16.6 38.480 0.040 160 10 5.80 0.10 0.0420 0.0050 <4.0                    122.56 6.78 
19 NGC5112 13 21 58.0 38 43 43.2 38.440 0.010 143  3 5.74 0.04 0.0460 0.0020 <4.0                    110.90 6.79 
20 NGC5112 13 21 57.2 38 43 33.9 38.410 0.020 172  9 5.85 0.09 0.0330 0.0030 <4.0                     22.29 6.92 
21 NGC5112 13 21 56.8 38 43 34.5 38.380 0.050 103  7 5.50 0.10 0.0690 0.0090 <4.0                     32.46 6.82 
22 NGC5112 13 21 58.0 38 44 30.8 38.370 0.030 110  5 5.54 0.08 0.0620 0.0050 <4.0                    173.48 6.77 
23 NGC5112 13 21 57.5 38 43 47.8 38.370 0.020 160 10 5.80 0.10 0.0360 0.0040 <4.0                     46.44 6.81 
24 NGC5112 13 21 57.7 38 43 43.3 38.360 0.020 122  8 5.60 0.10 0.0530 0.0060 <4.0                     99.18 6.79 
25 NGC5112 13 21 53.9 38 42 56.6 38.360 0.040 120  8 5.60 0.10 0.0540 0.0070 6.7  0.9   16.0    7.0  133.33 6.78 
26 NGC5112 13 21 57.1 38 44 29.5 38.350 0.020 147  6 5.72 0.07 0.0390 0.0030 <4.0                    100.65 6.79 
27 NGC5112 13 21 54.8 38 43 29.8 38.330 0.040 123  7 5.60 0.10 0.0500 0.0050 <4.0                     38.02 6.82 
28 NGC5112 13 21 56.4 38 44 34.9 38.300 0.040 116  8 5.50 0.10 0.0530 0.0070 <4.0                     90.62 6.79 
29 NGC5112 13 21 57.4 38 44 28.7 38.260 0.030 130 10 5.60 0.10 0.0450 0.0060 <4.0                    123.48 6.78 
30 NGC5112 13 21 55.8 38 43 43.7 38.250 0.020 190 20 5.80 0.10 0.0240 0.0030 <4.0                     25.24 6.85 
31 NGC5112 13 21 52.9 38 43  5.3 38.200 0.050 115  8 5.50 0.10 0.0480 0.0060 <4.0                    219.40 6.76 
32 NGC5112 13 21 57.2 38 44 24.5 38.190 0.030 119  6 5.50 0.09 0.0450 0.0040 <4.0                    148.96 6.77 
33 NGC5112 13 21 55.9 38 44  4.1 38.190 0.030 123  6 5.52 0.08 0.0430 0.0030 <4.0                    113.36 6.78 
34 NGC5112 13 21 55.9 38 43 58.4 38.190 0.050 141  7 5.60 0.10 0.0350 0.0030 <4.0                     51.69 6.81 
35 NGC5112 13 21 56.0 38 43 55.4 38.060 0.010 137  8 5.53 0.09 0.0310 0.0030 <4.0                     45.95 6.81 
36 NGC5112 13 21 55.6 38 43 52.5 38.030 0.030  97  6 5.30 0.10 0.0510 0.0050 <4.0                     24.67 6.85 
37 NGC5112 13 21 52.3 38 43  8.9 38.010 0.040 100  7 5.30 0.10 0.0470 0.0060 <4.0                    147.62 6.77 
38 NGC5112 13 21 50.8 38 43  2.4 38.010 0.030 120 10 5.40 0.20 0.0380 0.0060 <4.0                    202.50 6.76 
39 NGC5112 13 21 55.7 38 44 47.9 37.980 0.040  92  9 5.20 0.20 0.0520 0.0090 <4.0                    162.15 6.77 
40 NGC5112 13 21 55.6 38 44 39.0 37.930 0.040  94  5 5.20 0.10 0.0470 0.0050 <4.0                    262.65 6.75 
41 NGC5112 13 21 57.5 38 44 35.0 37.920 0.030 105  7 5.30 0.10 0.0400 0.0050 <4.0                    262.39 6.75 
42 NGC5112 13 21 53.9 38 43 37.1 37.900 0.020 150 10 5.50 0.10 0.0220 0.0030 <4.0                     52.77 6.81 
43 NGC5112 13 21 54.4 38 43 36.0 37.880 0.030 100 10 5.20 0.20 0.0400 0.0080 <4.0                     50.25 6.81 
44 NGC5112 13 21 53.6 38 43 37.0 37.840 0.050  90 10 5.10 0.30 0.0500 0.0100 <4.0                     60.90 6.80 
45 NGC5112 13 21 56.2 38 44  8.3 37.830 0.040  90  8 5.10 0.10 0.0450 0.0070 <4.0                    302.77 6.75 
46 NGC5112 13 21 55.7 38 44  6.2 37.730 0.050  90 10 5.10 0.20 0.0380 0.0080 <4.0                    125.19 6.78 
47 NGC5112 13 21 55.3 38 44  3.8 37.720 0.040  96  9 5.10 0.20 0.0360 0.0050 <4.0                     89.14 6.79 
48 NGC5112 13 21 51.8 38 43 54.1 37.700 0.040  86  7 5.00 0.10 0.0420 0.0060 <4.0                     63.60 6.80 
49 NGC5112 13 21 53.4 38 43 37.9 37.680 0.020  89  6 5.10 0.10 0.0390 0.0040 <4.0                     81.84 6.80 
50 NGC5112 13 21 54.1 38 43 32.8 37.490 0.040  92  8 5.00 0.10 0.0300 0.0040 <4.0                    168.90 6.77 
51 NGC5112 13 21 55.6 38 44 42.2 37.470 0.040  80 10 4.90 0.20 0.0380 0.0090 <4.0                    295.03 6.75 
52 NGC5112 13 21 57.1 38 44 39.1 37.390 0.030  70 10 4.70 0.30 0.0400 0.0100 <4.0                    316.56 6.74 
53 NGC5112 13 21 52.9 38 43 48.4 37.360 0.040  64  9 4.70 0.20 0.0400 0.0100 <4.0                     73.51 6.80 
54 NGC5112 13 21 51.5 38 44 11.2 37.320 0.050  70 10 4.70 0.30 0.0400 0.0100 <4.0                    220.13 6.76 
 1 NGC3403 10 53 56.6 73 41 27.7 38.780 0.050 200 10 6.10 0.10 0.0410 0.0050 9.2  0.8   15.0    5.0   13.86 7.03 
 2 NGC3403 10 53 58.5 73 41 19.6 38.710 0.050 171  9 6.00 0.10 0.0480 0.0050 4.2  0.8    4.0    2.0   39.29 6.82 
 3 NGC3403 10 53 55.9 73 41 35.2 38.230 0.030 169  7 5.75 0.08 0.0280 0.0020 <4.0                     22.62 6.94 
 4 NGC3403 10 53 57.3 73 41 40.9 38.110 0.060 103  5 5.40 0.10 0.0510 0.0050 <4.0                    122.60 6.78 
 5 NGC3403 10 53 57.6 73 41 18.8 38.060 0.020 135  7 5.52 0.09 0.0320 0.0030 <4.0                     37.24 6.82 
 6 NGC3403 10 53 57.7 73 41 11.1 38.060 0.040 160 10 5.60 0.20 0.0250 0.0040 <4.0                     62.88 6.80 
 7 NGC3403 10 53 54.2 73 41 21.4 37.990 0.040 109  4 5.35 0.08 0.0410 0.0030 <4.0                     11.53 7.05 
 8 NGC3403 10 53 49.6 73 41 35.3 37.930 0.020 156  9 5.50 0.10 0.0220 0.0020 <4.0                     53.64 6.81 
 9 NGC3403 10 53 53.4 73 41 20.7 37.910 0.020 130 10 5.40 0.20 0.0270 0.0040 <4.0                     16.85 6.99 
10 NGC3403 10 53 47.3 73 41 32.3 37.910 0.030 150 10 5.50 0.10 0.0220 0.0030 <4.0                    101.59 6.79 
11 NGC3403 10 53 51.5 73 41 13.6 37.900 0.020 150 10 5.50 0.10 0.0230 0.0030 <4.0                     23.88 6.86 
12 NGC3403 10 53 51.3 73 41 19.5 37.880 0.020 220 20 5.80 0.10 0.0120 0.0020 <4.0                     15.69 6.96 
13 NGC3403 10 53 50.5 73 41 19.0 37.860 0.040 120  9 5.30 0.10 0.0310 0.0040 <4.0                     25.20 6.85 
14 NGC3403 10 53 50.5 73 41 14.4 37.830 0.030 139  8 5.40 0.10 0.0240 0.0020 <4.0                     22.85 6.92 
15 NGC3403 10 53 47.5 73 41 10.0 37.770 0.060  88  4 5.10 0.10 0.0440 0.0050 <4.0                     57.26 6.80 
16 NGC3403 10 53 48.4 73 41 13.9 37.720 0.030  83  7 5.00 0.10 0.0450 0.0070 <4.0                     40.76 6.82 
17 NGC3403 10 53 46.2 73 41 11.0 37.610 0.040 104  6 5.10 0.10 0.0280 0.0030 <4.0                     77.56 6.80 
18 NGC3403 10 53 49.4 73 41 17.4 37.540 0.040  93  6 5.00 0.10 0.0310 0.0040 <4.0                     83.16 6.79 
19 NGC3403 10 53 46.7 73 41 13.4 37.530 0.010  82  6 4.90 0.10 0.0370 0.0040 <4.0                    138.36 6.78 
 1 NGC4639 12 42 55.5 13 14 53.2 38.630 0.080 160  9 5.90 0.10 0.0470 0.0060 10.8 0.8   26.0    8.0   50.94 6.81 
 2 NGC4639 12 42 49.1 13 16  7.4 38.330 0.030 238  6 6.02 0.05 0.0186 0.0009 7.8  0.9   16.0    5.0   75.81 6.80 
 3 NGC4639 12 42 50.2 13 16 18.5 38.070 0.030 180 10 5.70 0.10 0.0210 0.0020 <4.0                     73.15 6.80 
 4 NGC4639 12 42 48.7 13 16  3.4 37.950 0.060 133  9 5.50 0.10 0.0290 0.0040 <4.0                    163.10 6.77 
 5 NGC4639 12 42 51.8 13 15 60.0 37.940 0.060  99  6 5.30 0.10 0.0440 0.0050 28.0 3.0  500.0  200.0  142.61 6.77 
 6 NGC4639 12 42 51.7 13 15 49.5 37.920 0.060 134  6 5.44 0.09 0.0270 0.0030 <4.0                     72.47 6.80 
 7 NGC4639 12 42 55.5 13 14 52.9 37.880 0.070 134  7 5.40 0.10 0.0260 0.0030 <4.0                     51.03 6.81 
 8 NGC4639 12 42 52.7 13 16  4.3 37.820 0.060 153  7 5.48 0.09 0.0200 0.0020 <4.0                     53.88 6.81 
 9 NGC4639 12 42 52.1 13 15 53.5 37.810 0.070 120 10 5.30 0.20 0.0300 0.0050 <4.0                     79.71 6.80 
10 NGC4639 12 42 49.1 13 15  2.0 37.780 0.070 150 10 5.40 0.10 0.0200 0.0030 <4.0                    140.33 6.77 
11 NGC4639 12 42 55.5 13 14 53.4 37.750 0.020 136  4 5.37 0.06 0.0220 0.0010 <4.0                     51.02 6.81 
12 NGC4639 12 42 51.2 13 15  9.7 37.730 0.040 130 10 5.30 0.10 0.0220 0.0030 <4.0                     79.48 6.80 
13 NGC4639 12 42 51.6 13 15  5.6 37.720 0.020 145  9 5.40 0.10 0.0190 0.0020 <4.0                     24.82 6.85 
14 NGC4639 12 42 53.7 13 15 45.2 37.720 0.040 150 10 5.40 0.10 0.0180 0.0020 <4.0                     30.45 6.83 
15 NGC4639 12 42 55.5 13 14 53.3 37.650 0.050  90 10 5.10 0.20 0.0360 0.0080 15.0 2.0  200.0  100.0   49.74 6.81 
16 NGC4639 12 42 51.8 13 14 52.9 37.580 0.060 115  9 5.20 0.10 0.0240 0.0030 <4.0                     37.07 6.82 
17 NGC4639 12 42 52.3 13 14 58.8 37.490 0.060 104  8 5.10 0.10 0.0240 0.0040 <4.0                     30.94 6.83 
18 NGC4639 12 42 52.3 13 15  3.7 37.460 0.040 140 10 5.20 0.20 0.0150 0.0030 <4.0                     12.57 7.05 
19 NGC4639 12 42 52.3 13 15  0.7 37.430 0.030 160 20 5.30 0.20 0.0120 0.0020 <4.0                     20.92 6.97 
20 NGC4639 12 42 52.3 13 15 26.7 37.400 0.030  65  9 4.70 0.20 0.0400 0.0100 35.0 4.0 2000.0 1000.0    9.88 7.07 
21 NGC4639 12 42 52.6 13 14 47.8 37.390 0.030 100 10 5.00 0.20 0.0220 0.0040 <4.0                     43.20 6.81 
22 NGC4639 12 42 54.6 13 15 30.1 37.320 0.020 110 10 5.00 0.20 0.0190 0.0030 <4.0                     29.78 6.83 
23 NGC4639 12 42 52.8 13 14 57.6 37.240 0.040  92  9 4.90 0.20 0.0220 0.0040 <4.0                     26.90 6.83 
24 NGC4639 12 42 52.8 13 14 46.8 37.160 0.050  80 10 4.70 0.20 0.0240 0.0050 <4.0                     68.05 6.80 
25 NGC4639 12 42 52.9 13 15  5.1 37.150 0.040 100 10 4.90 0.20 0.0180 0.0040 <4.0                     11.53 7.05 
26 NGC4639 12 42 52.8 13 15  2.2 37.140 0.040  84  5 4.80 0.10 0.0220 0.0020 <4.0                     20.27 6.97 
27 NGC4639 12 42 54.3 13 15 20.9 37.120 0.030  84  6 4.70 0.10 0.0220 0.0030 <4.0                     23.33 6.88 
28 NGC4639 12 42 53.0 13 15  0.7 37.000 0.100  80 10 4.70 0.20 0.0220 0.0050 <4.0                     16.02 6.91 
29 NGC4639 12 42 52.7 13 14 51.0 36.980 0.070  80 10 4.60 0.20 0.0200 0.0050 <4.0                    103.09 6.79 
30 NGC4639 12 42 54.1 13 15 15.9 36.970 0.040  80 10 4.70 0.20 0.0190 0.0040 <4.0                     18.83 6.88 
31 NGC4639 12 42 53.5 13 14 52.1 36.960 0.030  60 10 4.40 0.40 0.0300 0.0100 <4.0                     40.91 6.82 
32 NGC4639 12 42 54.7 13 14 45.4 36.920 0.040  83  9 4.60 0.20 0.0180 0.0030 <4.0                     41.02 6.82 
33 NGC4639 12 42 55.0 13 14 41.3 36.900 0.060  82  9 4.60 0.20 0.0180 0.0040 <4.0                     62.66 6.80 
34 NGC4639 12 42 55.5 13 14 53.4 36.830 0.060  50 10 4.30 0.30 0.0300 0.0100 <4.0                     52.45 6.81 
 1 NGC7241 22 15 49.3 19 13 49.7 38.640 0.030 126  5 5.76 0.07 0.0690 0.0050 <4.0                    130.24 6.78 
 2 NGC7241 22 15 49.7 19 13 48.1 38.540 0.080 106  5 5.60 0.10 0.0800 0.0080 8.0  2.0   20.0   10.0   94.91 6.79 
 3 NGC7241 22 15 49.0 19 13 40.9 38.470 0.020 146  7 5.77 0.08 0.0460 0.0030 <4.0                     82.85 6.79 
 4 NGC7241 22 15 49.8 19 13 28.3 38.380 0.020  97  6 5.50 0.10 0.0760 0.0080 <4.0                    131.42 6.78 
 5 NGC7241 22 15 50.0 19 13  8.3 38.320 0.020 142  3 5.68 0.04 0.0400 0.0020 <4.0                     47.76 6.81 
 6 NGC7241 22 15 49.5 19 13 41.4 37.910 0.030  99  6 5.20 0.10 0.0430 0.0050 <4.0                     71.67 6.80 
 7 NGC7241 22 15 49.4 19 13 55.0 37.900 0.040  95  7 5.20 0.10 0.0450 0.0060 <4.0                    216.05 6.76 
 8 NGC7241 22 15 50.4 19 13 45.9 37.860 0.020  97  6 5.20 0.10 0.0410 0.0040 <4.0                    164.80 6.77 
 9 NGC7241 22 15 48.7 19 13 39.2 37.810 0.020  98  6 5.20 0.10 0.0390 0.0040 <4.0                    183.15 6.77 
10 NGC7241 22 15 49.8 19 13  7.1 37.650 0.020  70  6 4.90 0.10 0.0530 0.0080 <4.0                     70.77 6.80 
11 NGC7241 22 15 49.9 19 13  9.3 37.290 0.060  55  9 4.60 0.30 0.0500 0.0100 <4.0                      6.26 7.10 
16 NGC7241 22 15 51.1 19 14 34.8 36.400 0.200  29  4 3.70 0.30 0.0500 0.0100 <4.0                     30.26 6.83 
 2 NGC918   2 25 49.6 18 30 25.2 38.580 0.040  87  3 5.49 0.07 0.1110 0.0070 10.2 0.7   34.0    8.0   52.28 6.81 
 4 NGC918   2 25 44.8 18 30 29.7 38.270 0.040  91  7 5.40 0.10 0.0700 0.0100 <4.0                      0.73 7.32 
 5 NGC918   2 25 50.1 18 30 24.0 38.050 0.060  82  6 5.20 0.10 0.0670 0.0090 <4.0                     65.15 6.80 
 6 NGC918   2 25 49.9 18 30 24.5 37.970 0.040  60  3 4.95 0.09 0.0960 0.0080 <4.0                    228.72 6.76 
 7 NGC918   2 25 44.8 18 30 30.1 37.910 0.020  73  4 5.05 0.09 0.0670 0.0060 <4.0                      0.87 7.31 
 8 NGC918   2 25 51.1 18 30  8.1 37.830 0.030  64  5 4.90 0.10 0.0740 0.0090 <4.0                     65.88 6.80 
 9 NGC918   2 25 52.3 18 30 24.4 37.750 0.040  63  5 4.90 0.10 0.0700 0.0090 <4.0                    232.05 6.76 
10 NGC918   2 25 49.2 18 30  2.6 37.700 0.030  78  8 5.00 0.20 0.0480 0.0080 <4.0                    100.08 6.79 
11 NGC918   2 25 48.7 18 29 54.7 37.680 0.080  50  6 4.70 0.20 0.0900 0.0200 12.0 2.0  200.0  100.0  219.23 6.76 
12 NGC918   2 25 49.4 18 29 53.5 37.650 0.040  70  5 4.90 0.10 0.0530 0.0060 <4.0                     43.98 6.81 
13 NGC918   2 25 51.3 18 30  1.1 37.610 0.030  53  6 4.70 0.20 0.0800 0.0200 <4.0                     49.56 6.81 
15 NGC918   2 25 44.8 18 30 29.9 37.500 0.040  58  6 4.70 0.20 0.0600 0.0100 <4.0                      1.10 7.30 
16 NGC918   2 25 50.0 18 29 49.4 37.410 0.050  53  8 4.60 0.30 0.0600 0.0200 <4.0                     57.07 6.80 
17 NGC918   2 25 48.7 18 29 49.1 37.390 0.040  40  5 4.40 0.20 0.0900 0.0200 <4.0                    169.03 6.77 
18 NGC918   2 25 47.5 18 29 34.9 37.310 0.030  48  6 4.50 0.20 0.0600 0.0100 <4.0                    313.06 6.74 
19 NGC918   2 25 47.4 18 29 33.5 37.280 0.030  45  6 4.40 0.20 0.0700 0.0100 <4.0                    246.07 6.75 
20 NGC918   2 25 47.5 18 29 29.3 37.250 0.040  48  5 4.40 0.20 0.0600 0.0100 <4.0                    359.26 6.74 
21 NGC918   2 25 48.8 18 29 25.1 37.230 0.040  58  9 4.60 0.30 0.0400 0.0100 <4.0                     87.40 6.79 
22 NGC918   2 25 53.4 18 29 50.0 37.230 0.030  53  3 4.50 0.10 0.0490 0.0050 <4.0                    110.59 6.79 
23 NGC918   2 25 49.0 18 29 39.0 37.170 0.060  34  4 4.20 0.20 0.0900 0.0200 <4.0                    145.71 6.77 
24 NGC918   2 25 50.9 18 29 48.7 37.100 0.050  41  5 4.30 0.20 0.0600 0.0100 <4.0                     40.57 6.82 
25 NGC918   2 25 50.7 18 29 43.4 37.100 0.100  38  6 4.20 0.30 0.0700 0.0200 <4.0                     33.42 6.82 
26 NGC918   2 25 51.8 18 29 49.5 37.050 0.040  33  5 4.10 0.20 0.0800 0.0200 <4.0                    104.81 6.79 
27 NGC918   2 25 52.1 18 29 43.1 37.020 0.050  41  7 4.20 0.30 0.0600 0.0200 <4.0                     96.47 6.79 
28 NGC918   2 25 44.7 18 30 27.0 36.930 0.050  39  8 4.20 0.30 0.0600 0.0200 <4.0                      9.76 7.07 
29 NGC918   2 25 52.4 18 30 10.9 36.730 0.090  27  6 3.80 0.40 0.0800 0.0300 <4.0                    301.41 6.75 
30 NGC918   2 25 49.4 18 29 26.4 36.600 0.100  26  7 3.70 0.50 0.0700 0.0300 <4.0                     90.48 6.79 
 1 NGC4324 12 23  6.2  5 15  1.7 39.310 0.020 165  5 6.28 0.05 0.1000 0.0050 <4.0                      5.74 7.10 
 2 NGC4324 12 23  5.1  5 14 53.4 37.970 0.060  84  5 5.20 0.10 0.0580 0.0070 <4.0                     10.56 7.06 
 3 NGC4324 12 22 59.7  5 14 17.1 37.840 0.020 106  8 5.30 0.10 0.0360 0.0050 <4.0                      4.29 7.11 
 4 NGC4324 12 23  5.8  5 14 47.7 37.830 0.060  72  4 5.00 0.10 0.0630 0.0070 <4.0                      8.10 7.09 
 5 NGC4324 12 23  5.6  5 15  5.6 37.550 0.030  60 10 4.70 0.30 0.0600 0.0200 <4.0                     10.69 7.05 
 6 NGC4324 12 23  5.5  5 15  3.9 37.430 0.030  50 10 4.60 0.40 0.0700 0.0300 <4.0                     10.30 7.06 
 7 NGC4324 12 23  5.3  5 14 59.7 36.990 0.090  40 10 4.20 0.50 0.0600 0.0300 <4.0                     20.07 6.99 
 8 NGC4324 12 22 59.8  5 14 16.9 36.770 0.050  34  6 4.00 0.30 0.0600 0.0200 <4.0                      1.88 7.23 
 1 NGC4389 12 25 31.5 45 43  5.6 38.980 0.020 161  6 6.09 0.07 0.0710 0.0050 13.0 1.0   25.0    6.0   12.86 7.04 
 2 NGC4389 12 25 31.4 45 43  5.1 38.590 0.010 199  9 6.03 0.07 0.0330 0.0020 4.6  0.7    4.0    2.0   15.44 6.94 
 3 NGC4389 12 25 31.0 45 41 11.6 38.370 0.040 163  8 5.79 0.09 0.0340 0.0030 <4.0                     37.68 6.82 
 4 NGC4389 12 25 30.9 45 41 15.7 38.250 0.020 170  9 5.76 0.09 0.0280 0.0020 <4.0                     46.09 6.81 
 5 NGC4389 12 25 31.1 45 41  6.8 38.243 0.008 291  9 6.11 0.05 0.0125 0.0006 <4.0                     21.05 6.98 
 7 NGC4389 12 25 32.6 45 41 24.9 38.170 0.050 150  8 5.60 0.10 0.0310 0.0030 <4.0                     47.96 6.81 
 8 NGC4389 12 25 32.3 45 41 22.5 37.980 0.050  76  5 5.10 0.10 0.0700 0.0090 <4.0                     48.05 6.81 
 9 NGC4389 12 25 31.7 45 41 14.8 37.810 0.030 130 10 5.40 0.10 0.0250 0.0030 <4.0                     17.54 6.95 
10 NGC4389 12 25 33.6 45 41 20.7 37.680 0.020 140 10 5.30 0.20 0.0200 0.0040 <4.0                     26.34 6.84 
11 NGC4389 12 25 33.6 45 41 14.9 37.680 0.030 186  8 5.53 0.08 0.0130 0.0010 <4.0                     42.75 6.81 
12 NGC4389 12 25 31.4 45 43  5.1 37.590 0.020 114  7 5.20 0.10 0.0240 0.0020 <4.0                     10.74 7.05 
13 NGC4389 12 25 32.5 45 41 17.6 37.590 0.020 167  8 5.42 0.08 0.0130 0.0010 <4.0                     38.39 6.82 
14 NGC4389 12 25 34.0 45 41 17.0 37.580 0.060  80  7 4.90 0.20 0.0400 0.0070 <4.0                     18.86 6.88 
15 NGC4389 12 25 32.9 45 40 49.3 37.570 0.070 105  8 5.10 0.10 0.0260 0.0040 <4.0                     68.16 6.80 
16 NGC4389 12 25 34.4 45 41 15.1 37.490 0.030 138  9 5.20 0.10 0.0160 0.0020 <4.0                     43.88 6.81 
17 NGC4389 12 25 34.6 45 41 13.9 37.460 0.020  50 10 4.60 0.30 0.0700 0.0300 <4.0                     43.68 6.81 
18 NGC4389 12 25 33.5 45 41 12.0 37.430 0.040 130 10 5.20 0.20 0.0170 0.0030 <4.0                     49.61 6.81 
19 NGC4389 12 25 32.8 45 41 12.1 37.380 0.060  89  7 4.90 0.20 0.0270 0.0040 <4.0                     68.71 6.80 
20 NGC4389 12 25 35.0 45 41  9.1 37.340 0.030  98  8 4.90 0.10 0.0230 0.0030 <4.0                     87.48 6.79 
21 NGC4389 12 25 34.4 45 41  7.2 37.300 0.030  70 10 4.70 0.20 0.0340 0.0080 <4.0                     67.18 6.80 
22 NGC4389 12 25 35.1 45 41  5.3 37.290 0.020  40 10 4.40 0.30 0.0700 0.0200 <4.0                     81.75 6.80 
23 NGC4389 12 25 39.0 45 40 13.0 37.260 0.060  59  6 4.60 0.20 0.0450 0.0080 6.0  3.0   70.0   90.0    3.59 7.12 
24 NGC4389 12 25 33.2 45 41 12.1 37.190 0.060  80 10 4.70 0.20 0.0270 0.0070 5.0  2.0   40.0   40.0   63.93 6.80 
25 NGC4389 12 25 34.6 45 41  9.8 37.140 0.060  92  6 4.80 0.10 0.0200 0.0020 <4.0                    111.76 6.79 
26 NGC4389 12 25 35.2 45 41  6.0 37.140 0.080  62  7 4.60 0.20 0.0350 0.0080 4.0  2.0   40.0   60.0   72.74 6.80 
27 NGC4389 12 25 36.6 45 41 24.6 37.090 0.030  80 10 4.70 0.20 0.0250 0.0060 <4.0                    165.42 6.77 
28 NGC4389 12 25 36.4 45 41 17.6 37.060 0.050  82  7 4.70 0.20 0.0210 0.0030 <4.0                     57.95 6.80 
29 NGC4389 12 25 34.1 45 41  8.4 36.860 0.030  74  9 4.50 0.20 0.0200 0.0040 <4.0                     59.83 6.80 
30 NGC4389 12 25 31.4 45 43  5.2 36.860 0.010  40  8 4.10 0.30 0.0500 0.0200 <4.0                      8.83 7.09 
31 NGC4389 12 25 34.8 45 41  8.0 36.830 0.040  62  7 4.40 0.20 0.0250 0.0050 <4.0                    110.55 6.79 
32 NGC4389 12 25 35.6 45 41  7.6 36.820 0.030  70 10 4.50 0.30 0.0200 0.0060 <4.0                     20.81 6.97 
33 NGC4389 12 25 35.8 45 41  3.2 36.820 0.050  77  8 4.50 0.20 0.0180 0.0030 <4.0                     27.97 6.83 
34 NGC4389 12 25 36.4 45 41  2.5 36.790 0.040  75  8 4.50 0.20 0.0180 0.0030 <4.0                     26.42 6.84 
35 NGC4389 12 25 36.6 45 41  1.8 36.760 0.090  70 10 4.40 0.30 0.0210 0.0060 <4.0                     30.08 6.83 
36 NGC4389 12 25 37.8 45 41  9.1 36.610 0.050  30 10 3.90 0.50 0.0500 0.0200 <4.0                    145.33 6.77 
37 NGC4389 12 25 36.0 45 41  0.3 36.600 0.060  30 10 3.90 0.50 0.0500 0.0200 <4.0                    126.34 6.78 
38 NGC4389 12 25 36.9 45 40 57.4 36.590 0.080  50  8 4.10 0.30 0.0260 0.0070 <4.0                     39.10 6.82 
39 NGC4389 12 25 31.6 45 43  5.8 36.500 0.100  49  6 4.10 0.20 0.0250 0.0060 <4.0                     10.15 7.06 
 1 NGC4498 12 31 39.5 16 51 22.2 38.700 0.030 120  3 5.76 0.06 0.0790 0.0050 13.3 0.7   43.0    8.0   30.39 6.83 
 2 NGC4498 12 31 41.4 16 50 51.4 38.600 0.060  80  3 5.44 0.09 0.1300 0.0100 5.7  0.6   11.0    3.0   70.10 6.80 
 3 NGC4498 12 31 41.8 16 51  5.0 38.400 0.020  87  3 5.40 0.07 0.0910 0.0060 6.7  0.7   18.0    5.0   27.01 6.83 
 4 NGC4498 12 31 42.3 16 51 15.5 38.140 0.040  75  3 5.17 0.07 0.0850 0.0060 <4.0                     98.62 6.79 
 5 NGC4498 12 31 41.5 16 51  9.6 37.990 0.040  84  5 5.20 0.10 0.0600 0.0060 <4.0                     37.30 6.82 
 6 NGC4498 12 31 41.7 16 51 20.8 37.930 0.020 102  5 5.27 0.09 0.0420 0.0040 <4.0                     50.00 6.81 
 7 NGC4498 12 31 41.5 16 51 30.0 37.840 0.010 110  4 5.27 0.07 0.0340 0.0020 <4.0                     71.53 6.80 
 8 NGC4498 12 31 41.7 16 51 14.0 37.690 0.060  49  3 4.70 0.10 0.1000 0.0100 <4.0                    147.52 6.77 
 9 NGC4498 12 31 41.0 16 51 33.3 37.650 0.020  86  4 5.02 0.07 0.0390 0.0030 <4.0                     69.39 6.80 
10 NGC4498 12 31 40.1 16 51 18.6 37.570 0.030  57  3 4.71 0.09 0.0670 0.0060 <4.0                      4.08 7.11 
11 NGC4498 12 31 40.8 16 51 15.4 37.570 0.030  54  2 4.68 0.07 0.0710 0.0050 <4.0                     16.74 7.00 
12 NGC4498 12 31 40.7 16 51 36.2 37.560 0.050  49  3 4.60 0.10 0.0800 0.0100 <4.0                    126.43 6.78 
13 NGC4498 12 31 38.0 16 51 19.6 37.510 0.050  51  3 4.60 0.10 0.0730 0.0090 <4.0                     94.79 6.79 
14 NGC4498 12 31 36.5 16 51 21.8 37.510 0.040  57  5 4.70 0.10 0.0620 0.0090 <4.0                    232.64 6.76 
15 NGC4498 12 31 38.3 16 51 30.4 37.490 0.010  97  8 5.00 0.10 0.0270 0.0030 <4.0                     36.10 6.82 
16 NGC4498 12 31 37.7 16 51 46.8 37.380 0.030  50  4 4.50 0.10 0.0650 0.0080 <4.0                     79.51 6.80 
17 NGC4498 12 31 37.3 16 51 54.9 37.370 0.040  66  3 4.71 0.08 0.0420 0.0030 <4.0                    121.16 6.78 
18 NGC4498 12 31 37.6 16 51 39.6 37.320 0.020  59  4 4.60 0.10 0.0470 0.0050 <4.0                     70.49 6.80 
19 NGC4498 12 31 38.2 16 51 32.9 37.250 0.030  64  5 4.60 0.10 0.0380 0.0050 <4.0                     36.58 6.82 
20 NGC4498 12 31 38.8 16 51 32.7 37.200 0.030  58  5 4.50 0.20 0.0420 0.0070 <4.0                     49.89 6.81 
21 NGC4498 12 31 39.5 16 51 22.8 37.170 0.030  53  3 4.46 0.09 0.0470 0.0040 <4.0                     63.17 6.80 
22 NGC4498 12 31 38.8 16 51 51.1 37.160 0.020  55  4 4.50 0.10 0.0430 0.0050 <4.0                    161.17 6.77 
23 NGC4498 12 31 38.2 16 51 39.1 37.130 0.040  44  4 4.30 0.20 0.0580 0.0090 <4.0                     79.67 6.80 
24 NGC4498 12 31 37.8 16 51 37.0 37.030 0.030  43  5 4.30 0.20 0.0500 0.0100 <4.0                     64.20 6.80 
25 NGC4498 12 31 37.9 16 51 43.5 36.910 0.020  36  3 4.10 0.10 0.0610 0.0090 <4.0                    100.64 6.79 
26 NGC4498 12 31 36.6 16 51 52.9 36.690 0.050  31  5 3.90 0.30 0.0600 0.0200 <4.0                    237.08 6.76 
27 NGC4498 12 31 35.7 16 51 57.8 36.520 0.060  26  4 3.70 0.30 0.0600 0.0200 <4.0                    345.65 6.74 
 1 NGC2541  8 14 40.4 49  2 30.7 39.480 0.040 160  3 6.34 0.05 0.1270 0.0060 18.4 0.3   29.0    3.0   44.26 6.81 
 2 NGC2541  8 14 36.3 49  3  7.6 39.190 0.030 119  3 6.00 0.06 0.1430 0.0090 14.2 0.5   28.0    5.0   90.61 6.79 
 3 NGC2541  8 14 40.3 49  2 57.3 38.920 0.030 191  5 6.17 0.05 0.0510 0.0030 14.5 0.4   31.0    4.0   38.81 6.82 
 4 NGC2541  8 14 40.8 49  2 53.9 38.830 0.040 127  3 5.86 0.06 0.0850 0.0050 10.9 0.6   24.0    5.0   27.74 6.83 
 5 NGC2541  8 14 39.7 49  2 53.1 38.790 0.050 118  4 5.80 0.07 0.0900 0.0070 11.3 0.6   28.0    6.0   50.95 6.81 
 6 NGC2541  8 14 39.1 49  3 12.5 38.710 0.030 148  3 5.90 0.05 0.0580 0.0030 5.1  0.6    6.0    2.0    5.78 7.10 
 7 NGC2541  8 14 36.6 49  3 10.4 38.380 0.020  90  3 5.41 0.07 0.0850 0.0060 7.1  0.5   20.0    5.0  121.68 6.78 
 8 NGC2541  8 14 42.7 49  2 51.4 38.290 0.040 106  3 5.48 0.07 0.0600 0.0040 11.0 0.6   50.0   10.0  156.02 6.77 
 9 NGC2541  8 14 38.7 49  2 36.6 38.120 0.030  83  3 5.23 0.08 0.0720 0.0060 <4.0                     83.20 6.79 
10 NGC2541  8 14 40.5 49  3 24.0 38.110 0.020 156  3 5.64 0.04 0.0270 0.0010 <4.0                     19.83 6.96 
11 NGC2541  8 14 41.3 49  3 19.2 38.090 0.030 136  4 5.54 0.05 0.0330 0.0020 <4.0                     31.48 6.83 
12 NGC2541  8 14 40.3 49  3 15.3 38.060 0.060  89  3 5.24 0.08 0.0600 0.0050 9.8  0.8   60.0   20.0   69.35 6.80 
13 NGC2541  8 14 42.4 49  3 11.1 38.060 0.040  94  3 5.28 0.08 0.0550 0.0040 5.7  0.5   19.0    5.0   56.31 6.80 
14 NGC2541  8 14 36.6 49  3 14.2 37.950 0.030  92  3 5.21 0.07 0.0500 0.0030 7.4  0.8   40.0   10.0  112.55 6.78 
15 NGC2541  8 14 36.9 49  3  4.3 37.830 0.040  77  5 5.00 0.10 0.0570 0.0060 <4.0                    207.04 6.76 
16 NGC2541  8 14 40.2 49  3 34.8 37.790 0.040  84  4 5.07 0.09 0.0480 0.0040 <4.0                      8.88 7.09 
17 NGC2541  8 14 40.7 49  3 30.9 37.730 0.040  73  3 4.95 0.07 0.0550 0.0040 <4.0                     19.06 6.90 
18 NGC2541  8 14 36.0 49  3 27.7 37.670 0.030  99  5 5.10 0.10 0.0330 0.0030 <4.0                     57.30 6.80 
19 NGC2541  8 14 41.0 49  3 36.4 37.650 0.020  94  5 5.07 0.09 0.0340 0.0030 <4.0                      7.92 7.09 
20 NGC2541  8 14 35.3 49  3 29.2 37.550 0.020  88  2 4.99 0.05 0.0340 0.0020 <4.0                     55.35 6.80 
21 NGC2541  8 14 37.3 49  3  0.2 37.540 0.040  83  4 4.90 0.10 0.0360 0.0030 <4.0                    508.17 6.61 
22 NGC2541  8 14 39.8 49  3 39.2 37.520 0.060  73  4 4.80 0.10 0.0430 0.0050 <4.0                     22.11 6.87 
23 NGC2541  8 14 39.4 49  3 38.6 37.470 0.010  96  4 5.00 0.07 0.0270 0.0020 <4.0                     17.46 6.95 
24 NGC2541  8 14 35.8 49  3 31.2 37.470 0.040  75  4 4.80 0.10 0.0390 0.0040 <4.0                     66.03 6.80 
25 NGC2541  8 14 36.0 49  3 23.0 37.410 0.040  89  4 4.92 0.09 0.0280 0.0020 <4.0                    119.65 6.78 
26 NGC2541  8 14 47.6 49  4  0.3 37.390 0.030  61  3 4.70 0.10 0.0490 0.0050 <4.0                    756.82 6.53 
27 NGC2541  8 14 43.1 49  3 59.9 37.370 0.040  75  3 4.79 0.09 0.0350 0.0030 <4.0                    140.13 6.77 
28 NGC2541  8 14 40.5 49  3 50.8 37.360 0.030  76  3 4.79 0.08 0.0340 0.0030 <4.0                     19.30 6.92 
29 NGC2541  8 14 40.8 49  3 45.9 37.340 0.060  65  4 4.70 0.10 0.0410 0.0050 <4.0                     29.95 6.83 
30 NGC2541  8 14 40.2 49  3 41.2 37.310 0.020  72  3 4.73 0.08 0.0350 0.0030 <4.0                     14.22 7.03 
31 NGC2541  8 14 38.7 49  3 37.3 37.290 0.040  90 10 4.90 0.20 0.0240 0.0050 <4.0                     22.59 6.94 
32 NGC2541  8 14 35.3 49  3 14.5 37.280 0.070  58  4 4.60 0.10 0.0460 0.0060 <4.0                    340.10 6.74 
33 NGC2541  8 14 42.5 49  4  7.1 37.260 0.030  62  4 4.60 0.10 0.0410 0.0050 <4.0                     96.95 6.79 
34 NGC2541  8 14 40.2 49  3 48.4 37.250 0.040  57  4 4.60 0.10 0.0460 0.0050 <4.0                     27.75 6.83 
35 NGC2541  8 14 43.7 49  3 46.0 37.240 0.010  61  8 4.60 0.20 0.0400 0.0080 <4.0                    349.85 6.74 
36 NGC2541  8 14 35.4 49  4  1.2 37.240 0.020  92  9 4.90 0.20 0.0220 0.0030 <4.0                      9.30 7.09 
37 NGC2541  8 14 37.6 49  4  0.4 37.230 0.030  73  6 4.70 0.10 0.0310 0.0040 <4.0                     68.70 6.80 
38 NGC2541  8 14 37.9 49  4  0.3 37.230 0.050  89  7 4.80 0.10 0.0230 0.0030 <4.0                     36.61 6.82 
39 NGC2541  8 14 39.1 49  3 56.1 37.230 0.020  79  5 4.80 0.10 0.0270 0.0030 <4.0                     17.56 6.95 
40 NGC2541  8 14 40.4 49  3 56.5 37.160 0.030  62  4 4.60 0.10 0.0360 0.0040 <4.0                     33.68 6.82 
41 NGC2541  8 14 40.0 49  3 55.6 37.160 0.030  74  3 4.68 0.07 0.0280 0.0020 <4.0                     45.12 6.81 
42 NGC2541  8 14 41.3 49  4 29.3 37.130 0.050  63  4 4.60 0.10 0.0350 0.0040 <4.0                     96.01 6.79 
43 NGC2541  8 14 40.0 49  4  9.0 37.130 0.030  59  3 4.50 0.10 0.0380 0.0040 <4.0                     43.80 6.81 
44 NGC2541  8 14 37.3 49  4 19.7 37.130 0.040  60  5 4.50 0.10 0.0360 0.0050 <4.0                    209.10 6.76 
45 NGC2541  8 14 39.1 49  4  8.5 37.110 0.040  63  5 4.50 0.10 0.0340 0.0040 <4.0                     68.93 6.80 
46 NGC2541  8 14 37.1 49  4  3.2 37.090 0.030  56  4 4.50 0.10 0.0390 0.0050 <4.0                    426.60 6.70 
47 NGC2541  8 14 41.2 49  5 12.0 36.970 0.030  58  4 4.40 0.10 0.0330 0.0040 <4.0                    183.46 6.77 
48 NGC2541  8 14 40.1 49  4 54.9 36.870 0.050  52  4 4.30 0.10 0.0340 0.0050 <4.0                    135.22 6.78 
49 NGC2541  8 14 40.1 49  4 44.2 36.790 0.030  42  2 4.10 0.10 0.0430 0.0040 <4.0                    126.66 6.78 
50 NGC2541  8 14 37.3 49  3 54.1 36.700 0.020  53  7 4.20 0.20 0.0270 0.0050 <4.0                    734.24 6.53 
51 NGC2541  8 14 39.3 49  4 44.4 36.680 0.040  34  6 3.90 0.30 0.0500 0.0200 <4.0                    364.84 6.73 
52 NGC2541  8 14 37.6 49  4 24.9 36.620 0.070  42  6 4.00 0.20 0.0340 0.0090 <4.0                    353.75 6.74 
53 NGC2541  8 14 37.3 49  4 13.3 36.470 0.060  34  5 3.80 0.30 0.0400 0.0100 <4.0                    530.36 6.59 
 1 NGC2500  8  1 46.9 50 44  3.3 38.440 0.040  76  4 5.30 0.10 0.1200 0.0100 7.7  0.6   24.0    7.0  214.74 6.76 
 2 NGC2500  8  1 59.7 50 45 57.8 38.400 0.040  99  2 5.49 0.05 0.0750 0.0040 9.4  0.8   33.0    8.0   20.71 6.96 
 3 NGC2500  8  1 47.9 50 43 48.5 38.190 0.030  85  3 5.28 0.07 0.0740 0.0050 5.5  0.7   16.0    6.0  105.05 6.79 
 4 NGC2500  8  1 46.9 50 44  6.7 38.180 0.060  54  2 5.00 0.10 0.1500 0.0100 7.0  0.8   30.0   10.0  230.68 6.76 
 5 NGC2500  8  1 46.6 50 44  4.5 38.100 0.040 104  4 5.37 0.07 0.0490 0.0040 9.0  0.8   40.0   10.0  247.14 6.75 
 6 NGC2500  8  1 49.1 50 43 59.1 38.080 0.020  77  1 5.16 0.03 0.0760 0.0020 14.9 0.4  140.0   10.0   74.65 6.80 
 7 NGC2500  8  1 52.1 50 44 12.5 38.040 0.060  69  2 5.07 0.08 0.0860 0.0070 6.6  0.7   30.0   10.0   21.21 6.95 
 8 NGC2500  8  1 47.8 50 44  4.6 37.960 0.060  54  2 4.86 0.09 0.1100 0.0100 6.9  0.8   40.0   10.0  226.41 6.76 
 9 NGC2500  8  1 48.4 50 43 58.3 37.950 0.040  42  2 4.70 0.09 0.1600 0.0100 8.0  1.0   60.0   30.0  109.73 6.79 
10 NGC2500  8  1 50.8 50 43 51.5 37.930 0.040  46  3 4.70 0.10 0.1400 0.0200 <4.0                     79.12 6.80 
11 NGC2500  8  1 48.7 50 43 42.3 37.890 0.040  55  2 4.85 0.06 0.1010 0.0060 5.0  1.0   20.0   10.0  128.09 6.78 
12 NGC2500  8  1 48.8 50 44 59.8 37.820 0.050  57  3 4.80 0.10 0.0870 0.0090 <4.0                    206.31 6.76 
13 NGC2500  8  1 52.3 50 44 38.7 37.820 0.040  56  2 4.82 0.08 0.0910 0.0070 <4.0                    117.18 6.78 
14 NGC2500  8  1 52.5 50 44 34.4 37.810 0.040  74  2 5.00 0.07 0.0590 0.0040 <4.0                     63.54 6.80 
15 NGC2500  8  1 51.3 50 44 31.5 37.750 0.050  41  2 4.59 0.09 0.1300 0.0100 <4.0                     41.81 6.81 
16 NGC2500  8  1 52.4 50 44 11.1 37.750 0.040  48  2 4.69 0.08 0.1040 0.0090 <4.0                     26.56 6.84 
17 NGC2500  8  1 52.6 50 44 10.6 37.680 0.020  56  2 4.75 0.07 0.0780 0.0050 <4.0                     13.11 7.04 
18 NGC2500  8  1 52.0 50 43 55.4 37.670 0.050  35  2 4.40 0.10 0.1600 0.0200 <4.0                     41.14 6.82 
19 NGC2500  8  1 50.5 50 43 48.2 37.660 0.030  56  4 4.70 0.10 0.0760 0.0090 <4.0                     33.88 6.82 
20 NGC2500  8  1 52.0 50 44 44.1 37.600 0.040  48  2 4.60 0.10 0.0890 0.0090 <4.0                     67.80 6.80 
21 NGC2500  8  1 52.3 50 44 43.2 37.550 0.040  46  3 4.60 0.10 0.0890 0.0090 <4.0                     53.80 6.81 
22 NGC2500  8  1 51.0 50 44 37.3 37.510 0.080  32  3 4.30 0.20 0.1500 0.0300 6.0  2.0   80.0   60.0  139.02 6.78 
23 NGC2500  8  1 51.6 50 44 35.8 37.500 0.070  46  2 4.50 0.10 0.0850 0.0080 <4.0                     64.11 6.80 
24 NGC2500  8  1 51.8 50 44 31.3 37.500 0.040  65  3 4.76 0.09 0.0500 0.0040 <4.0                     46.67 6.81 
25 NGC2500  8  1 51.8 50 45 14.6 37.500 0.030  80  4 4.89 0.09 0.0370 0.0030 <4.0                    121.87 6.78 
26 NGC2500  8  1 51.1 50 44 53.4 37.460 0.040  49  4 4.60 0.10 0.0730 0.0090 <4.0                     69.65 6.80 
27 NGC2500  8  1 52.9 50 44 40.9 37.430 0.030  57  4 4.60 0.10 0.0560 0.0070 <4.0                     96.48 6.79 
28 NGC2500  8  1 52.6 50 44 32.4 37.400 0.040  51  3 4.60 0.10 0.0640 0.0070 <4.0                     49.95 6.81 
29 NGC2500  8  1 50.6 50 44 31.3 37.380 0.030  50  2 4.52 0.08 0.0650 0.0050 <4.0                    159.04 6.77 
30 NGC2500  8  1 50.5 50 44 25.1 37.380 0.030  63  2 4.68 0.07 0.0460 0.0030 <4.0                    125.22 6.78 
31 NGC2500  8  1 49.6 50 44  0.6 37.370 0.030  61  2 4.66 0.07 0.0470 0.0030 <4.0                    162.86 6.77 
32 NGC2500  8  1 50.0 50 44 58.5 37.370 0.050  30  2 4.20 0.10 0.1400 0.0200 13.0 2.0  400.0  200.0  221.73 6.76 
33 NGC2500  8  1 53.3 50 44 46.6 37.320 0.020  60  3 4.62 0.08 0.0460 0.0040 <4.0                    125.33 6.78 
34 NGC2500  8  1 50.8 50 44 46.1 37.270 0.040  36  2 4.30 0.10 0.0900 0.0100 <4.0                    222.72 6.76 
35 NGC2500  8  1 53.2 50 44 44.4 37.260 0.020  44  3 4.40 0.10 0.0690 0.0080 <4.0                    143.16 6.77 
36 NGC2500  8  1 51.0 50 44 42.4 37.250 0.050  36  2 4.30 0.10 0.0900 0.0100 <4.0                    236.44 6.76 
37 NGC2500  8  1 54.7 50 44 40.0 37.230 0.080  34  3 4.20 0.20 0.1000 0.0200 <4.0                     75.60 6.80 
38 NGC2500  8  1 52.6 50 44 28.9 37.200 0.020  30  2 4.10 0.10 0.1100 0.0100 <4.0                    111.56 6.79 
39 NGC2500  8  1 51.2 50 43 54.1 37.160 0.020  49  3 4.40 0.10 0.0510 0.0050 <4.0                    192.20 6.77 
40 NGC2500  8  1 53.1 50 43 41.9 37.150 0.050  46  3 4.40 0.10 0.0570 0.0070 <4.0                     94.04 6.79 
41 NGC2500  8  1 50.8 50 45 10.8 37.130 0.030  35  3 4.20 0.10 0.0800 0.0100 <4.0                    401.51 6.72 
42 NGC2500  8  1 52.6 50 44 38.8 37.110 0.030  39  3 4.20 0.10 0.0690 0.0080 <4.0                    189.32 6.77 
43 NGC2500  8  1 54.4 50 44 39.0 37.090 0.040  31  2 4.10 0.10 0.0900 0.0100 <4.0                     67.00 6.80 
44 NGC2500  8  1 53.5 50 44  5.2 37.090 0.040  41  3 4.20 0.10 0.0630 0.0080 <4.0                     20.32 6.97 
45 NGC2500  8  1 56.0 50 43 22.2 37.080 0.030  35  3 4.10 0.10 0.0800 0.0100 <4.0                    179.92 6.77 
46 NGC2500  8  1 53.3 50 45 12.8 37.080 0.030  45  3 4.30 0.10 0.0540 0.0060 <4.0                    138.54 6.78 
47 NGC2500  8  1 52.9 50 45  9.9 37.080 0.020  49  2 4.36 0.08 0.0470 0.0040 <4.0                    125.81 6.78 
48 NGC2500  8  1 52.4 50 45  9.2 37.080 0.040  36  2 4.20 0.10 0.0740 0.0070 <4.0                    179.54 6.77 
49 NGC2500  8  1 55.4 50 44 56.5 37.060 0.090  35  3 4.10 0.20 0.0800 0.0100 <4.0                     97.37 6.79 
50 NGC2500  8  1 53.5 50 44 44.7 37.050 0.040  29  4 4.00 0.20 0.1000 0.0200 <4.0                    125.36 6.78 
51 NGC2500  8  1 53.8 50 44 44.3 37.030 0.020  54  5 4.40 0.10 0.0390 0.0060 <4.0                     76.19 6.80 
52 NGC2500  8  1 53.7 50 44 37.5 37.030 0.030  43  3 4.30 0.10 0.0540 0.0060 <4.0                     59.70 6.80 
53 NGC2500  8  1 54.1 50 44 37.1 37.020 0.030  44  2 4.27 0.08 0.0510 0.0040 <4.0                     48.09 6.81 
54 NGC2500  8  1 53.7 50 44 20.6 37.010 0.040  41  2 4.21 0.08 0.0570 0.0040 <4.0                     20.92 6.97 
55 NGC2500  8  1 53.3 50 44 11.3 37.000 0.040  37  2 4.10 0.10 0.0670 0.0070 <4.0                     27.20 6.83 
56 NGC2500  8  1 53.1 50 44  7.1 36.980 0.020  47  4 4.30 0.10 0.0450 0.0070 <4.0                     20.21 6.98 
57 NGC2500  8  1 54.9 50 44  2.4 36.950 0.030  40  2 4.20 0.10 0.0540 0.0060 <4.0                     52.60 6.81 
58 NGC2500  8  1 54.8 50 43 59.4 36.940 0.060  33  3 4.00 0.20 0.0700 0.0100 <4.0                     79.47 6.80 
59 NGC2500  8  1 53.5 50 43 45.8 36.920 0.070  32  2 4.00 0.10 0.0800 0.0100 <4.0                     94.12 6.79 
60 NGC2500  8  1 55.9 50 43 42.5 36.870 0.040  32  2 4.00 0.10 0.0710 0.0070 <4.0                    109.13 6.79 
61 NGC2500  8  1 57.4 50 44 34.3 36.870 0.040  31  2 4.00 0.10 0.0720 0.0090 <4.0                    236.93 6.76 
62 NGC2500  8  1 54.2 50 44 32.4 36.840 0.040  35  4 4.00 0.20 0.0600 0.0100 <4.0                     47.75 6.81 
63 NGC2500  8  1 54.1 50 44 29.7 36.820 0.030  33  3 4.00 0.10 0.0640 0.0090 <4.0                     53.81 6.81 
64 NGC2500  8  1 54.6 50 44 15.5 36.800 0.020  20  2 3.60 0.20 0.1300 0.0200 <4.0                     59.67 6.80 
65 NGC2500  8  1 57.9 50 44 46.1 36.780 0.030  30  3 3.90 0.20 0.0700 0.0100 <4.0                    155.45 6.77 
66 NGC2500  8  1 57.5 50 44 32.1 36.710 0.040  32  3 3.90 0.20 0.0600 0.0100 <4.0                    141.45 6.77 
67 NGC2500  8  1 56.7 50 44 13.2 36.690 0.050  31  2 3.90 0.10 0.0600 0.0070 <4.0                     54.35 6.81 
68 NGC2500  8  1 55.7 50 44 11.8 36.690 0.090  28  2 3.80 0.20 0.0700 0.0100 <4.0                     57.52 6.80 
69 NGC2500  8  1 57.3 50 44  7.9 36.680 0.020  31  4 3.90 0.20 0.0600 0.0100 <4.0                    212.77 6.76 
70 NGC2500  8  1 57.5 50 44  5.8 36.680 0.030  39  4 4.00 0.20 0.0430 0.0060 <4.0                    152.76 6.77 
71 NGC2500  8  1 54.8 50 44 45.9 36.640 0.030  23  3 3.70 0.20 0.0900 0.0200 <4.0                    358.13 6.74 
72 NGC2500  8  1 56.7 50 44 37.9 36.590 0.040  29  2 3.80 0.10 0.0600 0.0070 <4.0                    215.69 6.76 
73 NGC2500  8  1 57.6 50 44 35.4 36.530 0.040  33  4 3.80 0.20 0.0440 0.0080 <4.0                    278.36 6.75 
74 NGC2500  8  1 58.2 50 44 16.0 36.530 0.020  24  4 3.60 0.30 0.0700 0.0200 <4.0                    160.79 6.77 
75 NGC2500  8  1 57.1 50 44 15.4 36.530 0.020  16  2 3.40 0.20 0.1300 0.0300 <4.0                    217.76 6.76 
76 NGC2500  8  1 57.9 50 44 15.7 36.520 0.030  27  3 3.70 0.20 0.0600 0.0090 <4.0                    165.74 6.77 
77 NGC2500  8  1 57.9 50 44 12.9 36.510 0.030  25  4 3.60 0.20 0.0700 0.0200 <4.0                    129.56 6.78 
78 NGC2500  8  1 57.9 50 43 58.0 36.510 0.030  30  4 3.80 0.20 0.0500 0.0100 <4.0                    123.89 6.78 
79 NGC2500  8  1 58.2 50 43 43.7 36.480 0.060  24  4 3.60 0.30 0.0700 0.0200 <4.0                    275.98 6.75 
80 NGC2500  8  1 58.3 50 44 46.5 36.470 0.080  23  3 3.60 0.20 0.0700 0.0200 <4.0                    388.14 6.73 
81 NGC2500  8  1 56.4 50 44 40.4 36.420 0.030  23  2 3.60 0.20 0.0700 0.0100 <4.0                    480.86 6.66 
82 NGC2500  8  1 58.7 50 44 13.4 36.410 0.080  23  2 3.50 0.20 0.0700 0.0100 <4.0                    122.81 6.78 
83 NGC2500  8  1 57.7 50 44  1.2 36.400 0.060  26  2 3.60 0.20 0.0600 0.0100 <4.0                    292.08 6.75 
84 NGC2500  8  1 57.5 50 43 52.8 36.370 0.020  26  3 3.60 0.20 0.0500 0.0100 <4.0                    294.93 6.75 
85 NGC2500  8  1 59.8 50 45 57.3 36.330 0.040  22  5 3.50 0.40 0.0700 0.0200 <4.0                     28.19 6.83 
86 NGC2500  8  1 59.7 50 45 56.4 36.310 0.030  18  4 3.30 0.40 0.0900 0.0300 <4.0                     25.28 6.85 

